The Molecular Properties of Galactic HII Regions

We derive the molecular properties for a sample of 301 Galactic HII regions including 123 ultra compact (UC), 105 compact, and 73 diffuse nebulae. We analyze all sources within the BU-FCRAO Galactic Ring Survey (GRS) of 13CO emission known to be HII regions based upon the presence of radio continuum and cm-wavelength radio recombination line emission. Unlike all previous large area coverage 13CO surveys, the GRS is fully sampled in angle and yet covers ~75 square degrees of the Inner Galaxy. The angular resolution of the GRS 46" allows us to associate molecular gas with HII regions without ambiguity and to investigate the physical properties of this molecular gas. We find clear CO/HII morphological associations in position and velocity for ~80% of the nebular sample. Compact HII region molecular gas clouds are on average larger than UC clouds: 2.2' compared to 1.7'. Compact and UC HII regions have very similar molecular properties, with ~5K line intensities and ~4 km/s line widths. The diffuse HII region molecular gas has lower line intensities, ~3K, and smaller line widths, ~3.5 km/s. These latter characteristics are similar to those found for quiescent molecular clouds in the GRS. Our sample nebulae thus show evidence for an evolutionary sequence wherein small, dense molecular gas clumps associated with UC HII regions grow into older compact nebulae and finally fragment and dissipate into large, diffuse nebulae.

==> anomolous_sources.csv <==
C14.32$+$0.13 & SNR & a \\
D15.45$+$0.19 & SNR & a \\
D15.52$-$0.14 & SNR & b \\
U16.58$-$0.05 & No continuum peak &  \\
D17.23$+$0.39 & Probably an evolved star &  c, d \\
U17.64$+$0.15 & No continuum peak &  \\
C18.64$-$0.29 & SNR & a, e \\
U19.12$-$0.34 & No continuum peak &  \\ 
U19.36$-$0.02 & No continuum peak &  \\
C19.88$-$0.53 & No continuum peak &  \\
C20.26$-$0.89 & No IR &  \\
C20.48$+$0.17 & SNR & a, e \\
D21.56$-$0.11 & SNR & a, e  \\
D22.04$+$0.05 & No continuum peak &  \\
D2216$-$0.16 & Star & c \\
D22.40$-$0.37 & SNR & e \\
C22.94$-$0.07 & No IR &  \\ 
C23.07$-$0.37 & No IR  - Part of SNR? &  \\
C23.07$-$0.25 & No IR  - Part of SNR? &  \\
D23.16$+$0.02 & No continuum peak &  \\
U23.24$-$0.24 & No continuum peak &  \\
D26.47$+$0.02 & WR or LBV & f \\
U26.51$+$0.28 & No continuum peak &  \\
C27.13$-$0.00 & SNR & e \\
C29.09$-$0.71 & SNR & e \\
D29.55$+$0.11 & SNR & g \\
U30.42$+$0.46 & No continuum peak &  \\
D30.69$-$0.63 & No IR &  \\
U30.82$+$0.27 & No continuum peak &  \\ 
C30.85$+$0.13 & SNR & e \\
C31.05$+$0.48 & SNR & e \\
D31.61$+$0.33 & SNR & e \\
D31.82$-$0.12 & SNR & e \\
U33.24$+$0.01 & No continuum peak &  \\
C45.48$+$0.18 & No continuum peak &  \\ 
U49.67$-$0.45 & No continuum peak &  \\
C50.23$+$0.33 & No IR &  \\
U53.63$+$0.02 & No continuum peak &  \\


==> table1.txt <==
D15.00$+$0.05a & 15.00 & $+$0.05 & 18 17 41 & $-$15 52 50 &  \phn \phn 26.5 $\pm$ 1.6 &  L96 &   \\
D15.00$+$0.05b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 63.5 $\pm$ 1.7 &  L96 &   \\
D15.64$-$0.24 & 15.64 & $-$0.24 & 18 19 60 & $-$15 27 10 &  \phn \phn 61.8 $\pm$ 1.3 &  L96 &   \\
C16.31$-$0.16 & 16.31 & $-$0.16 & 18 21 01 & $-$14 49 30 &  \phn \phn 49.5 $\pm$ 0.7 &  L89 &   \\
C16.43$-$0.20 & 16.43 & $-$0.20 & 18 21 24 & $-$14 44 10 &  \phn \phn 44.5 $\pm$ 0.9 &  L89 &   \\
D16.61$-$0.32 & 16.61 & $-$0.32 & 18 22 11 & $-$14 38 10 &  \phn \phn 44.9 $\pm$ 0.6 &  L89 &  a \\
D16.89$+$0.13 & 16.89 & $+$0.13 & 18 21 05 & $-$14 10 30 &  \phn \phn 42.3 $\pm$ 1.6 &  L96 &   \\
D17.25$-$0.20a & 17.25 & $-$0.20 & 18 22 59 & $-$14 00 50 &  \phn \phn 49.9 $\pm$ 1.4 &  L96 &   \\
D17.25$-$0.20b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 96.5 $\pm$ 1.9 &  L96 &   \\
U18.15$-$0.28 & 18.15 & $-$0.28 & 18 25 01 & $-$13 15 20 &  \phn \phn 53.9 $\pm$ 0.4 &  L89 &   \\
C18.19$-$0.40 & 18.19 & $-$0.40 & 18 25 31 & $-$13 16 40 &  \phn \phn 43.2 $\pm$ 0.8 &  L89 &   \\
C18.20$-$0.18 & 18.20 & $-$0.18 & 18 24 45 & $-$13 09 50 &  \phn \phn 46.1 $\pm$ 1.3 &  L89 &   \\
C18.26$-$0.30 & 18.26 & $-$0.30 & 18 25 18 & $-$13 10 00 &  \phn \phn 50.9 $\pm$ 0.8 &  L89 &   \\
U18.30$-$0.39 & 18.30 & $-$0.39 & 18 25 42 & $-$13 10 30 &  \phn \phn 32.7 $\pm$ 1.5 &  L89 &   \\
U18.46$+$0.00 & 18.46 & $+$0.00 & 18 24 35 & $-$12 51 00 &  \phn \phn 56.5 $\pm$ 0.4 &  Sewilo et al. (2004) &   \\
C18.64$-$0.29 & 18.64 & $-$0.29 & 18 25 59 & $-$12 49 40 &  \phn \phn 71.1 $\pm$ 1.3 &  L89 &   \\
U18.66$-$0.06 & 18.66 & $-$0.06 & 18 25 11 & $-$12 42 10 &  \phn \phn 44.1 $\pm$ 0.9 &  Sewilo et al. (2004) &   \\
D18.79$+$0.14 & 18.79 & $+$0.14 & 18 24 43 & $-$12 29 40 &  \phn \phn 63.5 $\pm$ 2.4 &  L96 &   \\
C18.88$-$0.49 & 18.88 & $-$0.49 & 18 27 10 & $-$12 42 30 &  \phn \phn 65.5 $\pm$ 0.8 &  L89 &   \\
C18.95$-$0.02 & 18.95 & $-$0.02 & 18 25 36 & $-$12 25 40 &  \phn \phn 52.3 $\pm$ 1.7 &  L89 &   \\
C19.04$-$0.43 & 19.04 & $-$0.43 & 18 27 16 & $-$12 32 20 &  \phn \phn 65.8 $\pm$ 1.3 &  L89 &   \\
C19.05$-$0.59 & 19.05 & $-$0.59 & 18 27 52 & $-$12 36 10 &  \phn \phn 68.2 $\pm$ 1.0 &  L89 &   \\
U19.07$-$0.27 & 19.07 & $-$0.27 & 18 26 44 & $-$12 26 10 &  \phn \phn 64.2 $\pm$ 0.1 &  Araya et al. (2002) &   \\
U19.49$+$0.14 & 19.49 & $+$0.14 & 18 26 03 & $-$11 52 30 &  \phn \phn 19.8 $\pm$ 0.5 &  L89 &   \\
U19.60$-$0.90 & 19.60 & $-$0.90 & 18 30 02 & $-$12 15 40 &  \phn \phn 38.7 $\pm$ 1.2 &  Sewilo et al. (2004) &   \\
U19.61$-$0.24 & 19.61 & $-$0.24 & 18 27 39 & $-$11 56 40 &  \phn \phn 41.0 $\pm$ 0.8 &  L89 &   \\
C19.61$-$0.13 & 19.61 & $-$0.13 & 18 27 15 & $-$11 53 40 &  \phn \phn 58.6 $\pm$ 0.8 &  L89 &   \\
U19.68$-$0.13 & 19.68 & $-$0.13 & 18 27 23 & $-$11 49 60 &  \phn \phn 55.0 $\pm$ 1.2 &  L89 &  a, b \\
U20.08$-$0.14 & 20.08 & $-$0.14 & 18 28 11 & $-$11 28 60 &  \phn \phn 42.2 $\pm$ 1.4 &  L89 &   \\
D20.21$-$0.27 & 20.21 & $-$0.27 & 18 28 54 & $-$11 25 40 &  \phn \phn 67.3 $\pm$ 1.5 &  L96 &   \\
C20.68$-$0.14 & 20.68 & $-$0.14 & 18 29 19 & $-$10 57 10 &  \phn \phn 55.2 $\pm$ 0.8 &  L89 &   \\
C20.73$-$0.09 & 20.73 & $-$0.09 & 18 29 14 & $-$10 53 00 &  \phn \phn 56.3 $\pm$ 1.2 &  L89 &   \\
C20.99$+$0.09 & 20.99 & $+$0.09 & 18 29 05 & $-$10 34 10 &  \phn \phn 18.6 $\pm$ 1.3 &  L89 &   \\
D21.14$-$0.30 & 21.14 & $-$0.30 & 18 30 46 & $-$10 37 00 &  \phn \phn 38.5 $\pm$ 2.5 &  L96 &   \\
U21.42$-$0.54 & 21.42 & $-$0.54 & 18 32 10 & $-$10 28 50 &  \phn \phn 70.2 $\pm$ 0.6 &  L89 &  c \\
D21.56$-$0.11a & 21.56 & $-$0.11 & 18 30 52 & $-$10 09 30 &  \phn \phn 73.3 $\pm$ 2.9 &  L96 &   \\
D21.56$-$0.11b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 117.2 $\pm$ 1.9 &  L96 &   \\
D21.67$-$0.26 & 21.67 & $-$0.26 & 18 31 37 & $-$10 07 50 &  \phn \phn 70.1 $\pm$ 1.6 &  L96 &   \\
U21.87$+$0.01 & 21.87 & $+$0.01 & 18 31 02 & \phn $-$9 49 40 &  \phn \phn 26.9 $\pm$ 0.4 &  Sewilo et al. (2004) &   \\
C21.90$-$0.37 & 21.90 & $-$0.37 & 18 32 27 & \phn $-$9 58 40 &  \phn \phn 79.5 $\pm$ 1.1 &  L89 &   \\
D22.31$-$0.05 & 22.31 & $-$0.05 & 18 32 04 & \phn $-$9 27 50 &  \phn \phn 83.4 $\pm$ 1.4 &  L96 &   \\
U22.36$+$0.06 & 22.36 & $+$0.06 & 18 31 46 & \phn $-$9 22 10 &  \phn \phn 82.5 $\pm$ 0.3 &  Sewilo et al. (2004) &   \\
C22.76$-$0.49 & 22.76 & $-$0.49 & 18 34 29 & \phn $-$9 16 10 &  \phn \phn 74.8 $\pm$ 0.6 &  L89 &   \\
C22.95$-$0.32 & 22.95 & $-$0.32 & 18 34 14 & \phn $-$9 01 20 &  \phn \phn 70.9 $\pm$ 1.2 &  L89 &   \\
C22.98$-$0.36 & 22.98 & $-$0.36 & 18 34 26 & \phn $-$9 00 50 &  \phn \phn 74.1 $\pm$ 0.8 &  L89 &   \\
D23.00$+$0.22 & 23.00 & $+$0.22 & 18 32 23 & \phn $-$8 43 40 &  \phn \phn 97.9 $\pm$ 2.6 &  L96 &   \\
C23.12$+$0.56 & 23.12 & $+$0.56 & 18 31 24 & \phn $-$8 27 50 &  \phn \phn 29.5 $\pm$ 1.0 &  L89 &   \\
U23.20$+$0.00a & 23.20 & $+$0.00 & 18 33 33 & \phn $-$8 39 10 &  \phn \phn 22.4 $\pm$ 1.7 &  Sewilo et al. (2004) &   \\
U23.20$+$0.00b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 90.7 $\pm$ 0.7 &  Sewilo et al. (2004) &   \\
C23.24$-$0.24 & 23.24 & $-$0.24 & 18 34 30 & \phn $-$8 43 20 &  \phn \phn 76.1 $\pm$ 0.6 &  L89 &  d \\
U23.27$+$0.08 & 23.27 & $+$0.08 & 18 33 24 & \phn $-$8 33 10 &  \phn \phn 78.2 $\pm$ 1.7 &  Sewilo et al. (2004) &   \\
D23.28$+$0.30 & 23.28 & $+$0.30 & 18 32 37 & \phn $-$8 26 40 &  \phn 108.8 $\pm$ 1.5 &  L89 &   \\
U23.43$-$0.21 & 23.43 & $-$0.21 & 18 34 44 & \phn $-$8 32 40 &  \phn 101.1 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
U23.46$-$0.20 & 23.46 & $-$0.20 & 18 34 45 & \phn $-$8 30 50 &  \phn \phn 99.0 $\pm$ 0.3 &  Kim \& Koo (2001) &   \\
C23.54$-$0.04 & 23.54 & $-$0.04 & 18 34 20 & \phn $-$8 22 10 &  \phn \phn 91.3 $\pm$ 0.8 &  L89 &   \\
D23.61$-$0.38 & 23.61 & $-$0.38 & 18 35 41 & \phn $-$8 27 50 &  \phn \phn 90.1 $\pm$ 1.2 &  L89 &  a \\
U23.71$-$0.20 & 23.71 & $-$0.20 & 18 35 13 & \phn $-$8 17 30 &  \phn \phn 76.5 $\pm$ 0.4 &  Araya et al. (2002) &   \\
U23.71$+$0.17 & 23.71 & $+$0.17 & 18 33 54 & \phn $-$8 07 20 &  \phn 103.8 $\pm$ 0.8 &  L89 &   \\
C23.82$+$0.22 & 23.82 & $+$0.22 & 18 33 55 & \phn $-$8 00 00 &  \phn 107.4 $\pm$ 1.7 &  L89 &   \\
D23.82$+$0.40 & 23.82 & $+$0.40 & 18 33 16 & \phn $-$7 55 00 &  \phn \phn 85.9 $\pm$ 1.7 &  L96 &   \\
U23.87$-$0.12 & 23.87 & $-$0.12 & 18 35 14 & \phn $-$8 06 50 &  \phn \phn 73.8 $\pm$ 0.9 &  L89 &  a \\
C23.91$+$0.07a & 23.91 & $+$0.07 & 18 34 37 & \phn $-$7 59 20 &  \phn \phn 32.8 $\pm$ 1.4 &  L89 &   \\
C23.91$+$0.07b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 103.4 $\pm$ 2.0 &  L89 &   \\
U23.96$+$0.15 & 23.96 & $+$0.15 & 18 34 26 & \phn $-$7 54 30 &  \phn \phn 78.9 $\pm$ 0.9 &  L89 &   \\
C24.00$-$0.10 & 24.00 & $-$0.10 & 18 35 24 & \phn $-$7 59 20 &  \phn \phn 75.8 $\pm$ 1.8 &  L89 &  e \\
C24.13$-$0.07 & 24.13 & $-$0.07 & 18 35 32 & \phn $-$7 51 30 &  \phn \phn 86.9 $\pm$ 1.4 &  L89 &   \\
C24.14$+$0.12 & 24.14 & $+$0.12 & 18 34 52 & \phn $-$7 45 50 &  \phn 114.5 $\pm$ 1.5 &  L89 &   \\
D24.14$+$0.43 & 24.14 & $+$0.43 & 18 33 46 & \phn $-$7 37 10 &  \phn \phn 98.4 $\pm$ 1.7 &  L96 &   \\
C24.19$+$0.20 & 24.19 & $+$0.20 & 18 34 41 & \phn $-$7 40 50 &  \phn 111.9 $\pm$ 0.6 &  L89 &   \\
C24.22$-$0.05 & 24.22 & $-$0.05 & 18 35 38 & \phn $-$7 46 10 &  \phn \phn 82.0 $\pm$ 2.4 &  L89 &   \\
C24.30$-$0.15a & 24.30 & $-$0.15 & 18 36 08 & \phn $-$7 44 40 &  \phn \phn 55.5 $\pm$ 1.4 &  L89 &   \\
C24.30$-$0.15b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 94.4 $\pm$ 1.9 &  L89 &   \\
C24.39$+$0.07 & 24.39 & $+$0.07 & 18 35 31 & \phn $-$7 33 50 &  \phn 110.0 $\pm$ 1.2 &  L89 &   \\
U24.40$-$0.19a & 24.40 & $-$0.19 & 18 36 28 & \phn $-$7 40 30 &  \phn \phn 55.2 $\pm$ 1.0 &  Sewilo et al. (2004) &   \\
U24.40$-$0.19b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 99.9 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
C24.46$-$0.25 & 24.46 & $-$0.25 & 18 36 48 & \phn $-$7 38 60 &  \phn \phn 98.5 $\pm$ 2.9 &  L89 &   \\
C24.47$+$0.49 & 24.47 & $+$0.49 & 18 34 10 & \phn $-$7 17 60 &  \phn \phn 99.8 $\pm$ 0.6 &  L89 &   \\
C24.48$+$0.21 & 24.48 & $+$0.21 & 18 35 11 & \phn $-$7 25 10 &  \phn 115.7 $\pm$ 1.2 &  L89 &   \\
U24.50$-$0.04 & 24.50 & $-$0.04 & 18 36 07 & \phn $-$7 31 00 &  \phn 108.1 $\pm$ 0.5 &  Sewilo et al. (2004) &  f \\
U24.51$-$0.22a & 24.51 & $-$0.22 & 18 36 47 & \phn $-$7 35 30 &  \phn \phn 44.3 $\pm$ 0.6 &  Sewilo et al. (2004) &   \\
U24.51$-$0.22b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 96.4 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
U24.68$-$0.16a & 24.68 & $-$0.16 & 18 36 53 & \phn $-$7 24 40 &  \phn \phn 44.0 $\pm$ 0.3 &  Sewilo et al. (2004) &   \\
U24.68$-$0.16b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 111.1 $\pm$ 0.1 &  Sewilo et al. (2004) &   \\
C24.72$-$0.09 & 24.72 & $-$0.09 & 18 36 42 & \phn $-$7 20 40 &  \phn 109.7 $\pm$ 2.1 &  L89 &   \\
U24.75$-$0.20a & 24.75 & $-$0.20 & 18 37 09 & \phn $-$7 22 10 &  \phn \phn 43.7 $\pm$ 0.5 &  Sewilo et al. (2004) &   \\
U24.75$-$0.20b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 83.5 $\pm$ 0.3 &  Sewilo et al. (2004) &   \\
U24.75$-$0.20c & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 123.4 $\pm$ 0.9 &  Sewilo et al. (2004) &   \\
D24.78$-$0.40a & 24.78 & $-$0.40 & 18 37 55 & \phn $-$7 26 00 &  \phn \phn 49.5 $\pm$ 0.6 &  L96 &   \\
D24.78$-$0.40b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 111.5 $\pm$ 2.5 &  L96 &   \\
C24.81$+$0.10 & 24.81 & $+$0.10 & 18 36 11 & \phn $-$7 10 40 &  \phn 108.6 $\pm$ 0.4 &  L89 &   \\
D24.91$+$0.43a & 24.91 & $+$0.43 & 18 35 12 & \phn $-$6 56 10 &  \phn \phn 43.8 $\pm$ 2.1 &  L96 &   \\
D24.91$+$0.43b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 104.6 $\pm$ 1.2 &  L96 &   \\
U25.16$+$0.06a & 25.16 & $+$0.06 & 18 36 59 & \phn $-$6 53 10 &  \phn \phn 47.0 $\pm$ 0.4 &  Sewilo et al. (2004) &   \\
U25.16$+$0.06b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 105.2 $\pm$ 0.4 &  Sewilo et al. (2004) &   \\
C25.26$-$0.32 & 25.26 & $-$0.32 & 18 38 31 & \phn $-$6 58 10 &  \phn \phn 63.7 $\pm$ 0.9 &  L89 &   \\
C25.29$+$0.31 & 25.29 & $+$0.31 & 18 36 20 & \phn $-$6 39 20 &  \phn \phn 39.6 $\pm$ 1.4 &  L89 &   \\
U25.38$-$0.18 & 25.38 & $-$0.18 & 18 38 15 & \phn $-$6 47 60 &  \phn \phn 57.1 $\pm$ 0.9 &  Afflebach et al. (1996) &   \\
C25.39$-$0.35 & 25.39 & $-$0.35 & 18 38 52 & \phn $-$6 52 10 &  \phn \phn 62.1 $\pm$ 1.5 &  L89 &   \\
U25.40$-$0.14 & 25.40 & $-$0.14 & 18 38 08 & \phn $-$6 45 50 &  \phn \phn 98.4 $\pm$ 0.9 &  Afflebach et al. (1996) &   \\
C25.41$-$0.25 & 25.41 & $-$0.25 & 18 38 33 & \phn $-$6 48 20 &  \phn \phn 67.6 $\pm$ 6.8 &  L89 &   \\
U25.46$-$0.21a & 25.46 & $-$0.21 & 18 38 30 & \phn $-$6 44 30 &  \phn \phn 58.1 $\pm$ 0.8 &  Sewilo et al. (2004) &   \\
U25.46$-$0.21b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 113.2 $\pm$ 0.4 &  Sewilo et al. (2004) &   \\
U25.72$+$0.05a & 25.72 & $+$0.05 & 18 38 03 & \phn $-$6 23 30 &  \phn \phn 53.3 $\pm$ 0.8 &  L89 &   \\
U25.72$+$0.05b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 102.0 $\pm$ 4.1 &  L89 &   \\
C25.77$+$0.21 & 25.77 & $+$0.21 & 18 37 34 & \phn $-$6 16 30 &  110.8 $\pm$ 10.9 &  L89 &   \\
U25.80$-$0.15 & 25.80 & $-$0.15 & 18 34 55 & \phn $-$6 24 50 &  \phn 119.5 $\pm$ 1.4 &  Sewilo et al. (2004) &  g \\
U25.80$+$0.24 & 25.80 & $+$0.24 & 18 37 31 & \phn $-$6 14 00 &  \phn 112.1 $\pm$ 0.1 &  Sewilo et al. (2004) &   \\
D25.94$+$0.10 & 25.94 & $+$0.10 & 18 38 17 & \phn $-$6 10 30 &  \phn 104.0 $\pm$ 1.1 &  L96 &  h \\
C26.10$-$0.07a & 26.10 & $-$0.07 & 18 39 11 & \phn $-$6 06 30 &  \phn \phn 29.3 $\pm$ 1.1 &  L89 &   \\
C26.10$-$0.07b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 104.0 $\pm$ 1.9 &  L89 &   \\
D26.43$+$0.61 & 26.43 & $+$0.61 & 18 37 22 & \phn $-$5 30 20 &  \phn \phn 88.6 $\pm$ 5.3 &  L89 &   \\
C26.54$+$0.42 & 26.54 & $+$0.42 & 18 38 14 & \phn $-$5 29 40 &  \phn \phn 88.4 $\pm$ 0.7 &  L89 &   \\
C26.56$-$0.31 & 26.56 & $-$0.31 & 18 40 53 & \phn $-$5 48 40 &  \phn 104.2 $\pm$ 2.5 &  L89 &   \\
D26.60$-$0.11 & 26.60 & $-$0.11 & 18 40 15 & \phn $-$5 40 60 &  \phn \phn 69.2 $\pm$ 2.3 &  L89 &  a \\
U26.60$-$0.02a & 26.60 & $-$0.02 & 18 39 55 & \phn $-$5 38 30 &  \phn \phn 21.6 $\pm$ 0.7 &  Sewilo et al. (2004) &   \\
U26.60$-$0.02b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 69.0 $\pm$ 1.5 &  Sewilo et al. (2004) &   \\
U26.60$-$0.02c & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 108.2 $\pm$ 1.3 &  Sewilo et al. (2004) &   \\
C26.60$+$0.09 & 26.60 & $+$0.09 & 18 39 32 & \phn $-$5 35 30 &  \phn 102.5 $\pm$ 0.8 &  L89 &  e \\
C26.98$-$0.07 & 26.98 & $-$0.07 & 18 40 48 & \phn $-$5 19 40 &  \phn \phn 79.9 $\pm$ 1.5 &  L89 &   \\
U27.19$-$0.08a & 27.19 & $-$0.08 & 18 41 13 & \phn $-$5 08 40 &  \phn \phn 27.8 $\pm$ 0.8 &  Sewilo et al. (2004) &   \\
U27.19$-$0.08b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 93.7 $\pm$ 1.1 &  Sewilo et al. (2004) &   \\
U27.28$+$0.15 & 27.28 & $+$0.15 & 18 40 34 & \phn $-$4 57 40 &  \phn \phn 36.3 $\pm$ 0.4 &  L89 &   \\
C27.31$-$0.14 & 27.31 & $-$0.14 & 18 41 39 & \phn $-$5 03 60 &  \phn \phn 92.3 $\pm$ 4.1 &  L89 &   \\
C27.49$+$0.19 & 27.49 & $+$0.19 & 18 40 49 & \phn $-$4 45 20 &  \phn \phn 34.0 $\pm$ 0.8 &  L89 &   \\
U27.98$+$0.08 & 27.98 & $+$0.08 & 18 42 06 & \phn $-$4 22 10 &  \phn \phn 76.6 $\pm$ 0.9 &  Sewilo et al. (2004) &   \\
D28.00$-$0.03 & 28.00 & $-$0.03 & 18 42 32 & \phn $-$4 24 10 &  \phn \phn 99.9 $\pm$ 1.0 &  L89 &  a \\
D28.00$+$0.32 & 28.00 & $+$0.32 & 18 41 17 & \phn $-$4 14 30 &  \phn \phn 92.7 $\pm$ 1.0 &  L96 &   \\
D28.15$+$0.15 & 28.15 & $+$0.15 & 18 42 10 & \phn $-$4 11 10 &  \phn \phn 89.2 $\pm$ 2.2 &  L96 &   \\
U28.20$-$0.05a & 28.20 & $-$0.05 & 18 42 58 & \phn $-$4 13 60 &  \phn \phn 77.0 $\pm$ 1.3 &  Sewilo et al. (2004) &   \\
U28.20$-$0.05b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 100.3 $\pm$ 0.7 &  Sewilo et al. (2004) &   \\
U28.25$+$0.01a & 28.25 & $+$0.01 & 18 42 51 & \phn $-$4 09 40 &  \phn \phn 80.0 $\pm$ 1.3 &  Sewilo et al. (2004) &   \\
U28.25$+$0.01b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 110.3 $\pm$ 0.8 &  Sewilo et al. (2004) &   \\
U28.29$-$0.36a & 28.29 & $-$0.36 & 18 44 14 & \phn $-$4 17 40 &  \phn \phn 44.8 $\pm$ 5.6 &  L89 &   \\
U28.29$-$0.36b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 75.6 $\pm$ 4.2 &  L89 &   \\
C28.31$-$0.02a & 28.31 & $-$0.02 & 18 43 04 & \phn $-$4 07 20 &  \phn \phn 35.8 $\pm$ 7.8 &  L89 &   \\
C28.31$-$0.02b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 92.4 $\pm$ 5.4 &  L89 &   \\
D28.40$+$0.48 & 28.40 & $+$0.48 & 18 41 27 & \phn $-$3 48 50 &  \phn \phn 89.8 $\pm$ 1.7 &  L96 &   \\
C28.44$-$0.00 & 28.44 & $+$0.00 & 18 43 14 & \phn $-$3 59 50 &  \phn \phn 96.9 $\pm$ 2.7 &  L89 &   \\
U28.60$-$0.36 & 28.60 & $-$0.36 & 18 44 49 & \phn $-$4 01 10 &  \phn \phn 89.0 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
U28.61$+$0.02a & 28.61 & $+$0.02 & 18 43 28 & \phn $-$3 50 10 &  \phn \phn 41.5 $\pm$ 0.8 &  Sewilo et al. (2004) &   \\
U28.61$+$0.02b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 96.5 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
C28.64$+$0.19 & 28.64 & $+$0.19 & 18 42 55 & \phn $-$3 43 60 &  \phn 103.8 $\pm$ 2.0 &  L89 &   \\
C28.66$+$0.03 & 28.66 & $+$0.03 & 18 43 32 & \phn $-$3 47 20 &  \phn 102.4 $\pm$ 0.6 &  L89 &   \\
C28.79$+$0.25 & 28.79 & $+$0.25 & 18 42 59 & \phn $-$3 34 20 &  \phn \phn 98.8 $\pm$ 4.3 &  L89 &   \\
C28.80$+$0.17 & 28.80 & $+$0.17 & 18 43 17 & \phn $-$3 35 60 &  \phn 107.6 $\pm$ 0.8 &  L89 &   \\
C28.82$-$0.23 & 28.82 & $-$0.23 & 18 44 45 & \phn $-$3 45 50 &  \phn \phn 90.6 $\pm$ 0.7 &  L89 &   \\
U28.86$+$0.06 & 28.86 & $+$0.06 & 18 43 47 & \phn $-$3 35 50 &  \phn 101.7 $\pm$ 0.4 &  Sewilo et al. (2004) &   \\
C28.98$-$0.60 & 28.98 & $-$0.60 & 18 46 22 & \phn $-$3 47 30 &  \phn \phn 52.6 $\pm$ 1.3 &  L89 &   \\
D29.14$-$0.04 & 29.14 & $-$0.04 & 18 44 39 & \phn $-$3 23 30 &  \phn \phn 52.4 $\pm$ 1.6 &  L89 &  a \\
D29.14$+$0.43 & 29.14 & $+$0.43 & 18 42 59 & \phn $-$3 10 40 &  \phn \phn 21.9 $\pm$ 3.2 &  L89 &  a \\
D29.21$-$0.05 & 29.21 & $-$0.05 & 18 44 49 & \phn $-$3 20 10 &  \phn \phn 61.7 $\pm$ 0.8 &  L89 &  a \\
U29.96$-$0.02 & 29.96 & $-$0.02 & 18 46 05 & \phn $-$2 39 10 &  \phn \phn 91.3 $\pm$ 0.1 &  Sewilo et al. (2004) &   \\
D30.00$-$0.60a & 30.00 & $-$0.60 & 18 48 14 & \phn $-$2 52 60 &  \phn \phn 42.6 $\pm$ 1.8 &  L96 &   \\
D30.00$-$0.60b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 93.2 $\pm$ 1.1 &  L96 &   \\
D30.06$-$0.33 & 30.06 & $-$0.33 & 18 47 22 & \phn $-$2 42 20 &  \phn 101.3 $\pm$ 0.7 &  L96 &  i \\
D30.07$-$0.16 & 30.07 & $-$0.16 & 18 46 47 & \phn $-$2 37 10 &  \phn \phn 98.2 $\pm$ 1.7 &  L89 &  a \\
C30.20$-$0.15 & 30.20 & $-$0.15 & 18 46 59 & \phn $-$2 29 60 &  \phn \phn 99.4 $\pm$ 0.7 &  L89 &  j \\
C30.28$-$0.02 & 30.28 & $-$0.02 & 18 46 40 & \phn $-$2 22 10 &  \phn \phn 97.9 $\pm$ 2.0 &  L89 &   \\
D30.37$-$0.49 & 30.37 & $-$0.49 & 18 48 31 & \phn $-$2 30 10 &  \phn 101.8 $\pm$ 0.9 &  L96 &   \\
U30.38$-$0.11 & 30.38 & $-$0.11 & 18 47 10 & \phn $-$2 19 20 &  \phn \phn 99.8 $\pm$ 0.7 &  Sewilo et al. (2004) &   \\
C30.40$-$0.24 & 30.40 & $-$0.24 & 18 47 40 & \phn $-$2 21 50 &  \phn 102.5 $\pm$ 0.8 &  L89 &   \\
C30.47$-$0.04a & 30.47 & $-$0.04 & 18 47 05 & \phn $-$2 12 30 &  \phn \phn 44.8 $\pm$ 1.6 &  L89 &   \\
C30.47$-$0.04b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 99.7 $\pm$ 1.5 &  L89 &   \\
D30.47$+$0.43 & 30.47 & $+$0.43 & 18 45 25 & \phn $-$1 59 40 &  \phn 57.7 $\pm$ 10.7 &  L89 &  a \\
D30.50$-$0.29 & 30.50 & $-$0.29 & 18 48 02 & \phn $-$2 17 50 &  \phn 107.3 $\pm$ 1.5 &  L89 &  a \\
D30.54$-$0.45 & 30.54 & $-$0.45 & 18 48 41 & \phn $-$2 20 00 &  \phn 106.5 $\pm$ 3.8 &  L89 &  a, k \\
U30.54$+$0.02 & 30.54 & $+$0.02 & 18 47 00 & \phn $-$2 07 10 &  \phn \phn 46.1 $\pm$ 1.1 &  L89 &   \\
C30.60$-$0.11 & 30.60 & $-$0.11 & 18 47 35 & \phn $-$2 07 30 &  \phn 102.5 $\pm$ 2.2 &  L89 &   \\
C30.69$-$0.26 & 30.69 & $-$0.26 & 18 48 16 & \phn $-$2 06 50 &  \phn \phn 98.5 $\pm$ 0.6 &  L89 &   \\
C30.78$-$0.03 & 30.78 & $-$0.03 & 18 47 37 & \phn $-$1 55 40 &  \phn \phn 91.6 $\pm$ 0.3 &  L89 &   \\
C30.83$-$0.19 & 30.83 & $-$0.19 & 18 48 17 & \phn $-$1 57 30 &  \phn 100.9 $\pm$ 2.3 &  L89 &   \\
U30.84$-$0.11a & 30.84 & $-$0.11 & 18 48 01 & \phn $-$1 54 40 &  \phn \phn 47.6 $\pm$ 1.6 &  Sewilo et al. (2004) &   \\
U30.84$-$0.11b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 101.2 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
U30.87$+$0.11a & 30.87 & $+$0.11 & 18 47 17 & \phn $-$1 47 10 &  \phn \phn 36.3 $\pm$ 0.5 &  Sewilo et al. (2004) &   \\
U30.87$+$0.11b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn 102.9 $\pm$ 0.6 &  Sewilo et al. (2004) &   \\
C30.95$+$0.08 & 30.95 & $+$0.08 & 18 47 32 & \phn $-$1 43 40 &  \phn 102.0 $\pm$ 1.3 &  L89 &   \\
D31.00$-$0.04 & 31.00 & $-$0.04 & 18 48 03 & \phn $-$1 44 20 &  \phn 101.2 $\pm$ 1.0 &  L89 &  a \\
C31.05$+$0.48 & 31.05 & $+$0.48 & 18 46 18 & \phn $-$1 27 20 &  \phn \phn 27.9 $\pm$ 1.3 &  L89 &   \\
U31.07$+$0.05a & 31.07 & $+$0.05 & 18 47 52 & \phn $-$1 38 00 &  \phn \phn 33.6 $\pm$ 0.2 &  Sewilo et al. (2004) &   \\
U31.07$+$0.05b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 98.4 $\pm$ 0.3 &  Sewilo et al. (2004) &   \\
C31.13$+$0.28 & 31.13 & $+$0.28 & 18 47 09 & \phn $-$1 28 30 &  \phn 104.7 $\pm$ 1.7 &  L89 &   \\
C31.17$-$0.13 & 31.17 & $-$0.13 & 18 48 41 & \phn $-$1 37 40 &  \phn \phn 41.4 $\pm$ 3.5 &  L89 &   \\
U31.24$-$0.11a & 31.24 & $-$0.11 & 18 48 45 & \phn $-$1 33 20 &  \phn \phn 29.9 $\pm$ 1.4 &  L89 &  a \\
U31.24$-$0.11b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 98.0 $\pm$ 3.0 &  L89 &  a \\
U31.28$+$0.06 & 31.28 & $+$0.06 & 18 48 13 & \phn $-$1 26 30 &  \phn 104.7 $\pm$ 1.7 &  L89 &   \\
U31.40$-$0.26 & 31.40 & $-$0.26 & 18 49 34 & \phn $-$1 28 50 &  \phn \phn 86.2 $\pm$ 1.1 &  L89 &   \\
U31.41$+$0.31 & 31.41 & $+$0.31 & 18 47 33 & \phn $-$1 12 50 &  \phn 100.9 $\pm$ 0.3 &  Sewilo et al. (2004) &   \\
C31.58$+$0.10 & 31.58 & $+$0.10 & 18 48 37 & \phn $-$1 09 30 &  \phn \phn 99.9 $\pm$ 2.9 &  L89 &   \\
D31.60$-$0.23a & 31.60 & $-$0.23 & 18 49 50 & \phn $-$1 17 20 &  \phn \phn 41.6 $\pm$ 1.2 &  L96 &   \\
D31.60$-$0.23b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 98.7 $\pm$ 1.2 &  L96 &   \\
D31.65$-$0.65 & 31.65 & $-$0.65 & 18 51 25 & \phn $-$1 26 10 &  \phn \phn 80.3 $\pm$ 5.0 &  L89 &   \\
D31.85$-$0.33 & 31.85 & $-$0.33 & 18 50 38 & \phn $-$1 06 50 &  \phn \phn 44.4 $\pm$ 1.5 &  L96 &   \\
U32.11$+$0.09 & 32.11 & $+$0.09 & 18 49 37 & \phn $+$0 41 30 &  \phn \phn 93.0 $\pm$ 1.5 &  Watson et al. (2003) &   \\
U32.15$+$0.13 & 32.15 & $+$0.13 & 18 49 33 & \phn $+$0 38 10 &  \phn \phn 95.0 $\pm$ 0.2 &  Watson et al. (2003) &   \\
D32.21$-$0.04 & 32.21 & $-$0.04 & 18 50 16 & \phn $+$0 39 40 &  \phn \phn 44.2 $\pm$ 0.9 &  L96 &   \\
D32.38$+$0.10a & 32.38 & $+$0.10 & 18 50 05 & \phn $+$0 26 40 &  \phn \phn 45.7 $\pm$ 1.7 &  L96 &   \\
D32.38$+$0.10b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 92.1 $\pm$ 1.6 &  L96 &   \\
U32.80$+$0.19 & 32.80 & $+$0.19 & 18 50 31 & \phn $+$0 01 50 &  \phn \phn 16.9 $\pm$ 3.4 &  Araya et al. (2002) &   \\
U32.99$+$0.04 & 32.99 & $+$0.04 & 18 51 24 & \phn $+$0 04 10 &  \phn \phn 89.0 $\pm$ 0.6 &  Watson et al. (2003) &   \\
U33.13$-$0.09 & 33.13 & $-$0.09 & 18 52 07 & \phn $+$0 08 10 &  \phn \phn 87.4 $\pm$ 2.0 &  Araya et al. (2002) &   \\
U33.20$-$0.01 & 33.20 & $-$0.01 & 18 51 58 & \phn $+$0 14 00 &  \phn 105.8 $\pm$ 0.3 &  Watson et al. (2003) &   \\
C33.42$-$0.00 & 33.42 & $+$0.00 & 18 52 20 & \phn $+$0 26 00 &  \phn \phn 76.5 $\pm$ 3.1 &  L89 &   \\
U33.81$-$0.19 & 33.81 & $-$0.19 & 18 53 43 & \phn $+$0 41 40 &  \phn \phn 40.3 $\pm$ 0.6 &  Watson et al. (2003) &   \\
U33.92$+$0.11 & 33.92 & $+$0.11 & 18 52 51 & \phn $+$0 55 50 &  \phn \phn 99.0 $\pm$ 0.6 &  Araya et al. (2002) &   \\
D33.94$-$0.04 & 33.94 & $-$0.04 & 18 53 25 & \phn $+$0 52 40 &  \phn \phn 57.2 $\pm$ 1.2 &  L96 &   \\
U34.09$+$0.44 & 34.09 & $+$0.44 & 18 51 59 & \phn $+$1 13 50 &  \phn \phn 32.6 $\pm$ 0.5 &  Watson et al. (2003) &   \\
U34.26$+$0.15 & 34.26 & $+$0.15 & 18 53 20 & \phn $+$1 15 00 &  \phn \phn 54.0 $\pm$ 0.1 &  Araya et al. (2002) &   \\
U34.40$+$0.23 & 34.40 & $+$0.23 & 18 53 18 & \phn $+$1 24 40 &  \phn \phn 60.1 $\pm$ 1.3 &  Watson et al. (2003) &   \\
D34.75$+$0.02a & 34.75 & $+$0.02 & 18 54 41 & \phn $+$1 37 40 &  \phn \phn 54.7 $\pm$ 1.7 &  L96 &   \\
D34.75$+$0.02b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 86.0 $\pm$ 2.0 &  L96 &   \\
C34.76$-$0.68 & 34.76 & $-$0.68 & 18 57 12 & \phn $+$1 18 60 &  \phn \phn 52.1 $\pm$ 3.6 &  L89 &   \\
C34.93$-$0.02 & 34.93 & $-$0.02 & 18 55 09 & \phn $+$1 46 10 &  \phn \phn 45.6 $\pm$ 3.0 &  L89 &   \\
U35.02$+$0.35 & 35.02 & $+$0.35 & 18 54 00 & \phn $+$2 01 00 &  \phn \phn 57.2 $\pm$ 1.4 &  Watson et al. (2003) &   \\
U35.05$-$0.52 & 35.05 & $-$0.52 & 18 57 09 & \phn $+$1 38 50 &  \phn \phn 48.0 $\pm$ 0.4 &  Watson et al. (2003) &   \\
D35.29$+$0.83 & 35.29 & $+$0.83 & 18 52 47 & \phn $+$2 28 40 &  \phn \phn 76.1 $\pm$ 1.2 &  L96 &   \\
U35.47$+$0.14 & 35.47 & $+$0.14 & 18 55 34 & \phn $+$2 19 20 &  \phn \phn 80.9 $\pm$ 0.5 &  Watson et al. (2003) &   \\
U35.57$+$0.07 & 35.57 & $+$0.07 & 18 56 00 & \phn $+$2 22 50 &  \phn \phn 51.8 $\pm$ 1.2 &  Araya et al. (2002) &   \\
U35.58$-$0.03 & 35.58 & $-$0.03 & 18 56 23 & \phn $+$2 20 30 &  \phn \phn 51.8 $\pm$ 1.2 &  Araya et al. (2002) &   \\
C35.59$-$0.49 & 35.59 & $-$0.49 & 18 58 02 & \phn $+$2 08 30 &  \phn \phn 56.0 $\pm$ 2.6 &  L89 &   \\
D35.67$-$0.85 & 35.67 & $-$0.85 & 18 59 28 & \phn $+$2 02 50 &  \phn \phn 60.7 $\pm$ 2.6 &  L89 &   \\
U35.67$-$0.04 & 35.67 & $-$0.04 & 18 56 35 & \phn $+$2 25 10 &  \phn \phn 51.9 $\pm$ 0.7 &  Watson et al. (2003) &   \\
C36.29$+$0.73 & 36.29 & $+$0.73 & 18 54 58 & \phn $+$3 19 20 &  \phn \phn 76.5 $\pm$ 0.9 &  L89 &   \\
U36.40$+$0.02 & 36.40 & $+$0.02 & 18 57 42 & \phn $+$3 05 40 &  \phn \phn 53.3 $\pm$ 1.4 &  Watson et al. (2003) &   \\
C36.46$-$0.18 & 36.46 & $-$0.18 & 18 58 31 & \phn $+$3 03 30 &  \phn \phn 72.7 $\pm$ 2.7 &  L89 &   \\
D36.91$+$0.49 & 36.91 & $+$0.49 & 18 56 57 & \phn $+$3 45 50 &  \phn \phn 47.0 $\pm$ 4.0 &  L89 &   \\
D37.08$-$0.24 & 37.08 & $-$0.24 & 18 59 52 & \phn $+$3 34 50 &  \phn \phn 81.3 $\pm$ 0.3 &  L96 &   \\
D37.18$-$0.44 & 37.18 & $-$0.44 & 19 00 46 & \phn $+$3 34 40 &  \phn \phn 36.1 $\pm$ 1.2 &  L96 &   \\
U37.20$-$0.43 & 37.20 & $-$0.43 & 19 00 46 & \phn $+$3 36 00 &  \phn \phn 38.0 $\pm$ 0.5 &  Watson et al. (2003) &   \\
C37.35$+$0.69 & 37.35 & $+$0.69 & 18 57 03 & \phn $+$4 14 50 &  \phn \phn 45.6 $\pm$ 0.8 &  L89 &  e \\
U37.37$-$0.24 & 37.37 & $-$0.24 & 19 00 24 & \phn $+$3 50 20 &  \phn \phn 39.4 $\pm$ 0.4 &  Watson et al. (2003) &   \\
D37.37$-$0.07 & 37.37 & $-$0.07 & 18 59 48 & \phn $+$3 55 00 &  \phn \phn 53.2 $\pm$ 2.0 &  L89 &  a \\
D37.44$-$0.04 & 37.44 & $-$0.04 & 18 59 49 & \phn $+$3 59 30 &  \phn \phn 53.0 $\pm$ 1.4 &  L89 &  a \\
U37.55$-$0.11 & 37.55 & $-$0.11 & 19 00 16 & \phn $+$4 03 30 &  \phn \phn 48.9 $\pm$ 0.2 &  Watson et al. (2003) &   \\
C37.64$-$0.11 & 37.64 & $-$0.11 & 19 00 26 & \phn $+$4 08 20 &  \phn \phn 52.3 $\pm$ 1.6 &  L89 &   \\
C37.67$+$0.13 & 37.67 & $+$0.13 & 18 59 38 & \phn $+$4 16 30 &  \phn \phn 88.9 $\pm$ 0.5 &  L89 &   \\
U37.75$-$0.10 & 37.75 & $-$0.10 & 19 00 36 & \phn $+$4 14 30 &  \phn \phn 49.7 $\pm$ 0.3 &  Watson et al. (2003) &   \\
U37.76$-$0.20 & 37.76 & $-$0.20 & 19 00 58 & \phn $+$4 12 20 &  \phn \phn 65.8 $\pm$ 0.1 &  Araya et al. (2002) &   \\
U37.87$-$0.40 & 37.87 & $-$0.40 & 19 01 53 & \phn $+$4 12 40 &  \phn \phn 59.2 $\pm$ 0.3 &  Araya et al. (2002) &   \\
C38.05$-$0.04 & 38.05 & $-$0.04 & 19 00 56 & \phn $+$4 32 10 &  \phn \phn 58.3 $\pm$ 3.7 &  L89 &   \\
D38.31$-$0.17a & 38.31 & $-$0.17 & 19 01 53 & \phn $+$4 42 30 &  \phn \phn 58.9 $\pm$ 1.1 &  L96 &   \\
D38.31$-$0.17b & \nodata & \nodata &  \nodata  &  \nodata  &  \phn \phn 83.7 $\pm$ 0.9 &  L96 &   \\
D38.31$+$0.14 & 38.31 & $+$0.14 & 19 00 46 & \phn $+$4 50 60 &  \phn \phn 55.9 $\pm$ 1.7 &  L96 &   \\
U39.25$-$0.07 & 39.25 & $-$0.07 & 19 03 15 & \phn $+$5 35 20 &  \phn \phn 23.0 $\pm$ 0.2 &  Watson et al. (2003) &   \\
D39.62$-$0.09 & 39.62 & $-$0.09 & 19 04 00 & \phn $+$5 54 30 &  \phn \phn 27.9 $\pm$ 1.4 &  L96 &   \\
U40.42$+$0.70 & 40.42 & $+$0.70 & 19 02 39 & \phn $+$6 58 50 &  \phn \phn 20.1 $\pm$ 0.8 &  Watson et al. (2003) &   \\
D40.95$-$0.57 & 40.95 & $-$0.57 & 19 08 11 & \phn $+$6 52 10 &  \phn \phn 60.9 $\pm$ 2.8 &  L89 &   \\
C41.10$-$0.21 & 41.10 & $-$0.21 & 19 07 10 & \phn $+$7 10 00 &  \phn \phn 59.4 $\pm$ 0.8 &  L89 &   \\
C41.24$+$0.37 & 41.24 & $+$0.37 & 19 05 21 & \phn $+$7 33 30 &  \phn \phn 71.3 $\pm$ 2.3 &  L89 &   \\
C41.52$+$0.03 & 41.52 & $+$0.03 & 19 07 05 & \phn $+$7 39 00 &  \phn \phn 17.7 $\pm$ 1.4 &  L89 &   \\
U41.74$+$0.10 & 41.74 & $+$0.10 & 19 07 15 & \phn $+$7 52 40 &  \phn \phn 11.1 $\pm$ 1.2 &  Araya et al. (2002) &   \\
D41.91$-$0.12 & 41.91 & $-$0.12 & 19 08 21 & \phn $+$7 55 40 &  \phn \phn 18.1 $\pm$ 2.7 &  L96 &   \\
C42.11$-$0.62 & 42.11 & $-$0.62 & 19 10 31 & \phn $+$7 52 30 &  \phn \phn 66.0 $\pm$ 0.6 &  L89 &   \\
U42.11$-$0.44 & 42.11 & $-$0.44 & 19 09 52 & \phn $+$7 57 30 &  \phn \phn 53.4 $\pm$ 0.6 &  Watson et al. (2003) &   \\
D42.20$+$0.04 & 42.20 & $+$0.04 & 19 08 19 & \phn $+$8 15 30 &  \phn \phn 57.5 $\pm$ 1.9 &  L96 &   \\
D42.40$-$0.38 & 42.40 & $-$0.38 & 19 10 12 & \phn $+$8 14 40 &  \phn \phn 65.0 $\pm$ 0.7 &  L96 &   \\
U42.42$-$0.27 & 42.42 & $-$0.27 & 19 09 50 & \phn $+$8 18 40 &  \phn \phn 61.5 $\pm$ 0.4 &  Watson et al. (2003) &   \\
C42.57$-$0.14 & 42.57 & $-$0.14 & 19 09 39 & \phn $+$8 30 20 &  \phn \phn 67.2 $\pm$ 2.1 &  L89 &   \\
U43.17$+$0.00 & 43.17 & $+$0.00 & 19 10 16 & \phn $+$9 06 10 &  \phn \phn \phn 7.4 $\pm$ 0.3 &  Watson et al. (2003) &   \\
U43.18$-$0.52 & 43.18 & $-$0.52 & 19 12 09 & \phn $+$8 52 10 &  \phn \phn 59.1 $\pm$ 0.2 &  Watson et al. (2003) &   \\
U43.24$-$0.05 & 43.24 & $-$0.05 & 19 10 35 & \phn $+$9 08 30 &  \phn \phn \phn 9.4 $\pm$ 0.2 &  Watson et al. (2003) &   \\
U43.80$-$0.13 & 43.80 & $-$0.13 & 19 11 55 & \phn $+$9 36 00 &  \phn \phn 43.3 $\pm$ 1.1 &  Watson et al. (2003) &   \\
U43.89$-$0.78 & 43.89 & $-$0.78 & 19 14 25 & \phn $+$9 22 40 &  \phn \phn 53.4 $\pm$ 0.4 &  Araya et al. (2002) &   \\
U44.26$+$0.10 & 44.26 & $+$0.10 & 19 11 57 & $+$10 06 50 &  \phn \phn 59.6 $\pm$ 3.4 &  L89 &   \\
D44.79$-$0.49 & 44.79 & $-$0.49 & 19 15 05 & $+$10 18 40 &  \phn \phn 44.8 $\pm$ 4.0 &  L89 &   \\
D44.98$-$0.65 & 44.98 & $-$0.65 & 19 16 01 & $+$10 24 10 &  \phn \phn 67.3 $\pm$ 1.4 &  L96 &   \\
U45.07$+$0.13 & 45.07 & $+$0.13 & 19 13 22 & $+$10 50 50 &  \phn \phn 59.2 $\pm$ 0.8 &  Araya et al. (2002) &   \\
U45.12$+$0.13 & 45.12 & $+$0.13 & 19 13 28 & $+$10 53 30 &  \phn \phn 56.7 $\pm$ 0.5 &  Araya et al. (2002) &   \\
U45.45$+$0.06 & 45.45 & $+$0.06 & 19 14 21 & $+$11 09 00 &  \phn \phn 55.6 $\pm$ 0.2 &  Araya et al. (2002) &   \\
C45.48$+$0.13 & 45.48 & $+$0.13 & 19 14 09 & $+$11 12 30 &  \phn \phn 56.0 $\pm$ 0.9 &  L89 &   \\
U45.82$-$0.29 & 45.82 & $-$0.29 & 19 16 19 & $+$11 18 50 &  \phn \phn 61.2 $\pm$ 0.2 &  Watson et al. (2003) &   \\
U45.93$-$0.40 & 45.93 & $-$0.40 & 19 16 55 & $+$11 21 40 &  \phn \phn 63.9 $\pm$ 0.5 &  Watson et al. (2003) &   \\
C46.50$-$0.25 & 46.50 & $-$0.25 & 19 17 28 & $+$11 56 10 &  \phn \phn 57.2 $\pm$ 0.7 &  L89 &   \\
U48.61$+$0.02 & 48.61 & $+$0.02 & 19 20 32 & $+$13 55 30 &  \phn \phn 18.1 $\pm$ 0.4 &  Araya et al. (2002) &   \\
U48.63$+$0.23 & 48.63 & $+$0.23 & 19 19 49 & $+$14 02 30 &  \phn \phn \phn 9.4 $\pm$ 0.4 &  Watson et al. (2003) &   \\
C48.93$-$0.29 & 48.93 & $-$0.29 & 19 22 17 & $+$14 03 40 &  \phn \phn 66.5 $\pm$ 0.6 &  L89 &   \\
C49.00$-$0.30 & 49.00 & $-$0.30 & 19 22 28 & $+$14 07 10 &  \phn \phn 65.5 $\pm$ 1.5 &  L89 &   \\
C49.06$-$0.26 & 49.06 & $-$0.26 & 19 22 26 & $+$14 11 30 &  \phn \phn 64.1 $\pm$ 1.3 &  L89 &   \\
C49.08$-$0.38 & 49.08 & $-$0.38 & 19 22 54 & $+$14 09 10 &  \phn \phn 67.9 $\pm$ 0.8 &  L89 &   \\
U49.21$-$0.35 & 49.21 & $-$0.35 & 19 23 03 & $+$14 16 50 &  \phn \phn 68.1 $\pm$ 0.1 &  Watson et al. (2003) &   \\
C49.38$-$0.30 & 49.38 & $-$0.30 & 19 23 12 & $+$14 27 20 &  \phn \phn 53.7 $\pm$ 0.3 &  L89 &   \\
C49.41$-$0.19 & 49.41 & $-$0.19 & 19 22 51 & $+$14 31 60 &  \phn \phn 48.6 $\pm$ 3.0 &  L89 &   \\
C49.44$-$0.47 & 49.44 & $-$0.47 & 19 23 56 & $+$14 25 40 &  \phn \phn 60.5 $\pm$ 0.8 &  L89 &   \\
U49.49$-$0.37 & 49.49 & $-$0.37 & 19 23 40 & $+$14 31 10 &  \phn \phn 58.2 $\pm$ 0.3 &  L89 &   \\
C49.58$-$0.38 & 49.58 & $-$0.38 & 19 23 53 & $+$14 35 30 &  \phn \phn 62.1 $\pm$ 2.4 &  L89 &   \\
C49.59$-$0.46 & 49.59 & $-$0.46 & 19 24 12 & $+$14 33 50 &  \phn \phn 64.2 $\pm$ 2.2 &  L89 &   \\
C49.70$-$0.17 & 49.70 & $-$0.17 & 19 23 21 & $+$14 47 50 &  \phn \phn 57.0 $\pm$ 1.6 &  L89 &  e \\
C50.02$-$0.08 & 50.02 & $-$0.08 & 19 23 39 & $+$15 07 20 &  \phn \phn 66.8 $\pm$ 0.8 &  L89 &   \\
C50.13$-$0.67 & 50.13 & $-$0.67 & 19 26 01 & $+$14 56 20 &  \phn \phn 72.4 $\pm$ 1.6 &  L89 &  e \\
U50.28$-$0.39 & 50.28 & $-$0.39 & 19 25 17 & $+$15 12 20 &  \phn \phn 10.3 $\pm$ 0.3 &  Watson et al. (2003) &   \\
U50.32$+$0.68 & 50.32 & $+$0.68 & 19 21 27 & $+$15 44 40 &  \phn \phn 25.9 $\pm$ 0.5 &  Watson et al. (2003) &   \\
D50.86$+$0.08 & 50.86 & $+$0.08 & 19 24 43 & $+$15 56 20 &  \phn \phn 42.2 $\pm$ 0.5 &  L96 &   \\
C51.06$+$0.16 & 51.06 & $+$0.16 & 19 24 49 & $+$16 09 10 &  \phn \phn 42.9 $\pm$ 1.2 &  L89 &   \\
D51.17$-$0.74 & 51.17 & $-$0.74 & 19 28 20 & $+$15 49 10 &  \phn \phn 44.3 $\pm$ 2.2 &  L96 &   \\
C51.36$-$0.00 & 51.36 & $+$0.00 & 19 25 60 & $+$16 20 20 &  \phn \phn 52.7 $\pm$ 0.7 &  L89 &   \\
U52.23$+$0.74 & 52.23 & $+$0.74 & 19 24 60 & $+$17 27 30 &  \phn \phn \phn 3.0 $\pm$ 0.4 &  Watson et al. (2003) &   \\
D52.26$-$0.52 & 52.26 & $-$0.52 & 19 29 42 & $+$16 52 60 &  \phn \phn 47.6 $\pm$ 2.8 &  L89 &  l \\
U52.75$+$0.34 & 52.75 & $+$0.34 & 19 27 31 & $+$17 43 30 &  \phn \phn 16.6 $\pm$ 3.7 &  L89 &  a \\
C52.94$-$0.59 & 52.94 & $-$0.59 & 19 31 19 & $+$17 26 40 &  \phn \phn 43.5 $\pm$ 1.2 &  L89 &   \\
U53.18$+$0.16 & 53.18 & $+$0.16 & 19 29 02 & $+$18 00 60 &  \phn \phn \phn 8.3 $\pm$ 4.5 &  L89 &  a \\
D53.64$+$0.24 & 53.64 & $+$0.24 & 19 29 40 & $+$18 27 30 &  \phn \phn 38.0 $\pm$ 1.8 &  L89 &   \\
U54.10$-$0.06 & 54.10 & $-$0.06 & 19 31 43 & $+$18 43 00 &  \phn \phn 42.8 $\pm$ 0.2 &  Watson et al. (2003) &   \\


==> table2.txt <==
D15.00$+$0.05a & 14.93 & $+$0.02 & \phn 2.1 & $\phn 1.6 \times  0.7\phn$ & +88.6 &   & \phn 25.85 $\pm$ 0.02 & \phn 6.03 $\pm$ 0.02 & \phn 3.77 $\pm$ 0.05 & 12.7 & \phn   3.2 & B \\
D15.00$+$0.05b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
D15.64$-$0.24 & 15.66 & $-$0.21 & \phn 2.0 & $\phn 2.1 \times  0.5\phn$ & +70.6 &   & \phn 56.96 $\pm$ 0.06 & \phn 1.88 $\pm$ 0.06 & \phn 1.86 $\pm$ 0.09 & \phn 8.6 & \phn   0.4 & B \\
C16.31$-$0.16 & 16.36 & $-$0.21 & \phn 1.7 & $\phn 0.9 \times  0.8\phn$ & +45.0 &   & \phn 47.56 $\pm$ 0.11 & \phn 4.17 $\pm$ 0.11 & \phn 4.68 $\pm$ 0.12 & 11.0 & \phn   2.6 & B \\
C16.43$-$0.20 & 16.36 & $-$0.21 & \phn 1.7 & $\phn 0.9 \times  0.8\phn$ & +14.9 &   & \phn 48.83 $\pm$ 0.02 & \phn 9.47 $\pm$ 0.02 & \phn 2.74 $\pm$ 0.04 & 13.9 & \phn   3.9 & B \\
D16.61$-$0.32 & 16.56 & $-$0.34 & \phn 4.8 & $\phn 2.9 \times  2.0\phn$ & +26.3 &   & \phn 43.23 $\pm$ 0.01 & \phn 5.39 $\pm$ 0.01 & \phn 4.44 $\pm$ 0.04 & 11.1 & \phn   3.2 & C \\
D16.89$+$0.13 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D17.25$-$0.20a & 17.23 & $-$0.24 & \phn 3.9 & $\phn 2.7 \times  1.4\phn$ & $-$63.4 &   & \phn 44.57 $\pm$ 0.03 & \phn 5.62 $\pm$ 0.03 & \phn 4.05 $\pm$ 0.07 & 15.7 & \phn   3.6 & B \\
D17.25$-$0.20b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U18.15$-$0.28 & 18.15 & $-$0.31 & \phn 2.2 & $\phn 1.7 \times  0.7\phn$ & +77.9 &   & \phn 52.53 $\pm$ 0.04 & \phn 7.32 $\pm$ 0.04 & \phn 4.75 $\pm$ 0.06 & 24.6 & \phn   7.6 & A \\
C18.19$-$0.40 & 18.16 & $-$0.34 & \phn 5.0 & $\phn 4.7 \times  1.3\phn$ & +18.7 &   & \phn 48.60 $\pm$ 0.15 & \phn 6.30 $\pm$ 0.15 & \phn 5.61 $\pm$ 0.26 & 26.8 & \phn   8.2 & B \\
C18.20$-$0.18 & 18.18 & $-$0.28 & \phn 8.7 & $\phn 7.4 \times  2.6\phn$ & +51.6 &   & \phn 51.57 $\pm$ 0.03 & \phn 8.33 $\pm$ 0.03 & \phn 2.03 $\pm$ 0.07 & 21.8 & \phn   3.4 & C \\
C18.26$-$0.30 & 18.30 & $-$0.32 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & $-$55.3 &   & \phn 51.25 $\pm$ 0.02 & \phn 4.91 $\pm$ 0.02 & \phn 2.49 $\pm$ 0.04 & 14.4 & \phn   1.9 & C \\
U18.30$-$0.39 & 18.30 & $-$0.39 & \phn 1.5 & $\phn 0.8 \times  0.7\phn$ & $-$45.0 &   & \phn 32.85 $\pm$ 0.02 & \phn 4.95 $\pm$ 0.02 & \phn 2.77 $\pm$ 0.05 & 14.3 & \phn   2.1 & A \\
U18.46$+$0.00 & 18.45 & $-$0.00 & \phn 1.9 & $\phn 1.2 \times  0.7\phn$ & $-$63.3 &   & \phn 53.21 $\pm$ 0.09 & \phn 3.41 $\pm$ 0.09 & \phn 6.67 $\pm$ 0.17 & 12.4 & \phn   3.2 & A \\
C18.64$-$0.29 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U18.66$-$0.06 & 18.65 & $-$0.06 & \phn 1.5 & $\phn 0.9 \times  0.6\phn$ & +78.7 &   & \phn 45.56 $\pm$ 0.01 & 11.22 $\pm$ 0.01 & \phn 2.35 $\pm$ 0.05 & 27.4 & \phn   6.2 & A \\
D18.79$+$0.14 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
C18.88$-$0.49 & 18.86 & $-$0.49 & \phn 4.4 & $\phn 2.8 \times  1.8\phn$ & +86.9 &   & \phn 65.40 $\pm$ 0.02 & 10.39 $\pm$ 0.02 & \phn 6.10 $\pm$ 0.05 & 20.8 &   12.2 & A \\
C18.95$-$0.02 & 18.99 & $-$0.03 & \phn 2.2 & $\phn 1.6 \times  0.8\phn$ & $-$81.9 &   & \phn 44.56 $\pm$ 0.03 & \phn 4.70 $\pm$ 0.03 & \phn 4.11 $\pm$ 0.06 & 14.7 & \phn   3.0 & B \\
C19.04$-$0.43 & 19.08 & $-$0.41 & \phn 1.2 & $\phn 0.7 \times  0.5\phn$ & +34.7 &   & \phn 55.70 $\pm$ 0.06 & \phn 3.09 $\pm$ 0.06 & \phn 4.62 $\pm$ 0.15 & \phn 7.6 & \phn   1.7 & C \\
C19.05$-$0.59 & 19.03 & $-$0.59 & \phn 1.9 & $\phn 1.2 \times  0.7\phn$ & +33.1 &   & \phn 68.43 $\pm$ 0.02 & \phn 4.57 $\pm$ 0.02 & \phn 2.15 $\pm$ 0.07 & 16.4 & \phn   1.6 & B \\
U19.07$-$0.27 & 19.08 & $-$0.29 & \phn 2.2 & $\phn 1.4 \times  0.8\phn$ & +77.6 &   & \phn 64.88 $\pm$ 0.01 & \phn 6.71 $\pm$ 0.01 & \phn 5.20 $\pm$ 0.04 & 15.0 & \phn   5.4 & A \\
U19.49$+$0.14 & 19.48 & $+$0.16 & \phn 1.8 & $\phn 1.1 \times  0.7\phn$ & \phn $-$8.4 &   & \phn 22.11 $\pm$ 0.10 & \phn 3.95 $\pm$ 0.10 & \phn 3.45 $\pm$ 0.52 & \phn 7.3 & \phn   1.6 & A \\
U19.60$-$0.90 & 19.60 & $-$0.90 & \phn 1.5 & $\phn 0.8 \times  0.8\phn$ & \phn +0.0 &   & \phn 34.86 $\pm$ 0.02 & \phn 4.17 $\pm$ 0.02 & \phn 3.84 $\pm$ 0.06 & 14.9 & \phn   2.5 & A \\
U19.61$-$0.24 & 19.61 & $-$0.24 & \phn 1.8 & $\phn 1.7 \times  0.5\phn$ & $-$11.0 &   & \phn 42.60 $\pm$ 0.03 & \phn 4.80 $\pm$ 0.03 & \phn 5.98 $\pm$ 0.08 & 11.0 & \phn   3.8 & A \\
C19.61$-$0.13 & 19.61 & $-$0.13 & \phn 1.1 & $\phn 1.0 \times  0.3\phn$ & \phn+8.7 &   & \phn 58.59 $\pm$ 0.01 & \phn 3.89 $\pm$ 0.01 & \phn 5.06 $\pm$ 0.04 & 11.2 & \phn   2.6 & B \\
U19.68$-$0.13 & 19.70 & $-$0.13 & \phn 1.1 & $\phn 0.8 \times  0.4\phn$ & +90.0 &   & \phn 57.30 $\pm$ 0.07 & \phn 2.42 $\pm$ 0.07 & \phn 2.67 $\pm$ 0.24 & \phn 9.3 & \phn   0.8 & B \\
U20.08$-$0.14 & 20.08 & $-$0.14 & \phn 1.2 & $\phn 0.6 \times  0.5\phn$ & +90.0 &   & \phn 42.49 $\pm$ 0.03 & \phn 5.09 $\pm$ 0.03 & \phn 4.76 $\pm$ 0.07 & \phn 8.4 & \phn   2.9 & A \\
D20.21$-$0.27 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C20.68$-$0.14 & 20.66 & $-$0.14 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & $-$49.0 &   & \phn 55.80 $\pm$ 0.02 & \phn 4.54 $\pm$ 0.02 & \phn 4.67 $\pm$ 0.06 & 18.5 & \phn   3.8 & A \\
C20.73$-$0.09 & 20.75 & $-$0.09 & \phn 1.3 & $\phn 0.8 \times  0.6\phn$ & $-$26.6 &   & \phn 58.20 $\pm$ 0.04 & \phn 6.62 $\pm$ 0.04 & \phn 5.43 $\pm$ 0.09 & 22.2 & \phn   7.2 & A \\
C20.99$+$0.09 & 20.98 & $+$0.10 & \phn 1.2 & $\phn 0.6 \times  0.5\phn$ & +90.0 &   & \phn 20.86 $\pm$ 0.08 & \phn 2.88 $\pm$ 0.08 & \phn 5.38 $\pm$ 0.14 & 15.1 & \phn   2.4 & A \\
D21.14$-$0.30 & 21.19 & $-$0.32 & \phn 1.4 & $\phn 1.0 \times  0.5\phn$ & +56.9 &   & \phn 35.15 $\pm$ 0.01 & \phn 2.54 $\pm$ 0.01 & \phn 2.73 $\pm$ 0.05 & \phn 7.5 & \phn   0.8 & B \\
U21.42$-$0.54 & 21.42 & $-$0.54 & \phn 1.6 & $\phn 0.9 \times  0.7\phn$ & +90.0 &   & \phn 54.37 $\pm$ 0.02 & \phn 7.92 $\pm$ 0.02 & \phn 3.65 $\pm$ 0.05 & 13.0 & \phn   4.1 & C \\
D21.56$-$0.11a & 21.50 & $-$0.12 & \phn 2.0 & $\phn 1.2 \times  0.8\phn$ & $-$80.6 &   & \phn 72.86 $\pm$ 0.02 & \phn 4.87 $\pm$ 0.02 & \phn 1.67 $\pm$ 0.04 & 11.3 & \phn   1.1 & C \\
D21.56$-$0.11b & 21.56 & $-$0.13 & \phn 1.7 & $\phn 1.2 \times  0.6\phn$ & $-$68.4 &   & 120.83 $\pm$ 0.02 & \phn 4.98 $\pm$ 0.02 & \phn 3.60 $\pm$ 0.05 & 13.4 & \phn   2.6 & A \\
D21.67$-$0.26 & 21.66 & $-$0.26 & \phn 1.6 & $\phn 1.2 \times  0.6\phn$ & +90.0 &   & \phn 70.79 $\pm$ 0.03 & \phn 2.39 $\pm$ 0.03 & \phn 2.87 $\pm$ 0.08 & \phn 8.8 & \phn   0.8 & B \\
U21.87$+$0.01 & 21.87 & $+$0.01 & \phn 1.2 & $\phn 0.8 \times  0.5\phn$ & \phn+6.0 &   & \phn 22.59 $\pm$ 0.03 & \phn 4.05 $\pm$ 0.03 & \phn 4.54 $\pm$ 0.07 & \phn 7.3 & \phn   2.1 & A \\
C21.90$-$0.37 & 21.87 & $-$0.36 & \phn 1.2 & $\phn 0.8 \times  0.4\phn$ & +19.3 &   & \phn 83.13 $\pm$ 0.03 & \phn 3.49 $\pm$ 0.03 & \phn 4.58 $\pm$ 0.06 & 13.5 & \phn   2.3 & C \\
D22.31$-$0.05 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U22.36$+$0.06 & 22.35 & $+$0.07 & \phn 1.3 & $\phn 0.7 \times  0.6\phn$ & \phn+7.6 &   & \phn 84.62 $\pm$ 0.02 & \phn 7.66 $\pm$ 0.02 & \phn 3.65 $\pm$ 0.07 & 15.8 & \phn   4.5 & A \\
C22.76$-$0.49 & 22.71 & $-$0.47 & \phn 4.1 & $\phn 3.4 \times  1.2\phn$ & $-$74.4 &   & \phn 76.83 $\pm$ 0.06 & \phn 6.63 $\pm$ 0.06 & \phn 4.58 $\pm$ 0.11 & 17.5 & \phn   5.2 & A \\
C22.95$-$0.32 & 22.96 & $-$0.41 & 11.2 & $\phn 9.3 \times  3.4\phn$ & +80.8 &   & \phn 75.29 $\pm$ 0.03 & \phn 4.47 $\pm$ 0.03 & \phn 4.20 $\pm$ 0.07 & 20.9 & \phn   3.6 & C \\
C22.98$-$0.36 & 23.02 & $-$0.39 & \phn 2.5 & $\phn 1.3 \times  1.2\phn$ & +31.4 &   & \phn 75.11 $\pm$ 0.05 & \phn 7.70 $\pm$ 0.05 & \phn 5.97 $\pm$ 0.09 & 24.2 & \phn   9.9 & B \\
D23.00$+$0.22 & 23.04 & $+$0.17 & \phn 2.0 & $\phn 1.1 \times  0.8\phn$ & $-$83.2 &   & 106.16 $\pm$ 0.05 & \phn 4.40 $\pm$ 0.05 & \phn 4.94 $\pm$ 0.11 & 12.9 & \phn   3.1 & A \\
C23.12$+$0.56 & 23.11 & $+$0.55 & \phn 1.6 & $\phn 1.1 \times  0.6\phn$ & $-$55.4 &   & \phn 40.44 $\pm$ 0.05 & \phn 1.59 $\pm$ 0.05 & \phn 1.88 $\pm$ 0.12 & 15.0 & \phn   0.5 & B \\
U23.20$+$0.00a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U23.20$+$0.00b & 23.16 & $-$0.04 & 12.4 & $\phn 9.8 \times  3.9\phn$ & +77.5 &   & \phn 90.70 $\pm$ 0.41 & \phn 2.19 $\pm$ 0.41 & \phn 8.00 $\pm$ 0.48 & 11.9 & \phn   2.4 & C \\
C23.24$-$0.24 & 23.32 & $-$0.23 & \phn 2.8 & $\phn 2.2 \times  0.9\phn$ & +70.4 &   & \phn 81.73 $\pm$ 0.12 & \phn 7.30 $\pm$ 0.12 & \phn 4.53 $\pm$ 0.17 & 20.3 & \phn   6.3 & C \\
U23.27$+$0.08 & 23.27 & $+$0.08 & \phn 1.2 & $\phn 0.6 \times  0.5\phn$ & \phn +0.0 &   & \phn 77.56 $\pm$ 0.04 & \phn 4.67 $\pm$ 0.04 & \phn 3.20 $\pm$ 0.08 & \phn 9.6 & \phn   1.9 & B \\
D23.28$+$0.30 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U23.43$-$0.21 & 23.42 & $-$0.23 & \phn 1.8 & $\phn 1.0 \times  0.8\phn$ & +77.2 &   & 103.89 $\pm$ 0.05 & 12.28 $\pm$ 0.05 & \phn 5.24 $\pm$ 0.11 & 22.8 &   13.2 & A \\
U23.46$-$0.20 & 23.43 & $-$0.18 & \phn 1.9 & $\phn 1.1 \times  0.8\phn$ & +31.1 &   & \phn 99.76 $\pm$ 0.27 & \phn 6.48 $\pm$ 0.27 & \phn 4.71 $\pm$ 0.48 & 18.7 & \phn   5.4 & B \\
C23.54$-$0.04 & 23.47 & $-$0.05 & \phn 6.4 & $\phn 4.2 \times  2.4\phn$ & +77.5 &   & \phn 84.22 $\pm$ 0.01 & \phn 3.45 $\pm$ 0.01 & \phn 3.46 $\pm$ 0.06 & 10.7 & \phn   1.6 & B \\
D23.61$-$0.38 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U23.71$-$0.20 & 23.72 & $-$0.19 & \phn 1.5 & $\phn 1.5 \times  0.4\phn$ & +78.1 &   & \phn 68.84 $\pm$ 0.02 & \phn 3.88 $\pm$ 0.02 & \phn 3.81 $\pm$ 0.07 & 11.7 & \phn   2.0 & A \\
U23.71$+$0.17 & 23.71 & $+$0.17 & \phn 3.8 & $\phn 2.9 \times  1.2\phn$ & $-$87.9 &   & 112.99 $\pm$ 0.05 & \phn 3.48 $\pm$ 0.05 & \phn 3.45 $\pm$ 0.09 & 15.3 & \phn   1.9 & A \\
C23.82$+$0.22 & 23.74 & $+$0.17 & \phn 6.1 & $\phn 5.3 \times  1.8\phn$ & +88.6 &   & 112.03 $\pm$ 0.09 & \phn 2.71 $\pm$ 0.09 & \phn 4.10 $\pm$ 0.38 & 11.3 & \phn   1.5 & B \\
D23.82$+$0.40 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U23.87$-$0.12 & 23.87 & $-$0.12 & \phn 1.5 & $\phn 1.0 \times  0.6\phn$ & +66.9 &   & \phn 75.95 $\pm$ 0.04 & \phn 5.78 $\pm$ 0.04 & \phn 5.98 $\pm$ 0.10 & 10.9 & \phn   4.5 & A \\
C23.91$+$0.07a & 23.90 & $+$0.06 & \phn 1.2 & $\phn 0.7 \times  0.5\phn$ & +83.0 &   & \phn 39.26 $\pm$ 0.03 & \phn 4.80 $\pm$ 0.03 & \phn 4.64 $\pm$ 0.08 & 15.1 & \phn   3.5 & A \\
C23.91$+$0.07b & 24.05 & $+$0.11 & 19.4 & $\phn 9.7 \times  9.6\phn$ & +14.5 &   & 108.74 $\pm$ 0.24 & \phn 1.80 $\pm$ 0.24 & \phn 5.54 $\pm$ 0.26 & 10.6 & \phn   1.3 & C \\
U23.96$+$0.15 & 23.97 & $+$0.15 & \phn 2.7 & $\phn 2.1 \times  0.9\phn$ & +66.0 &   & \phn 80.90 $\pm$ 0.10 & \phn 4.34 $\pm$ 0.10 & \phn 5.45 $\pm$ 0.10 & 20.7 & \phn   4.5 & A \\
C24.00$-$0.10 & 23.99 & $-$0.09 & \phn 1.7 & $\phn 0.9 \times  0.7\phn$ & +64.0 &   & \phn 72.24 $\pm$ 0.03 & \phn 4.70 $\pm$ 0.03 & \phn 5.54 $\pm$ 0.07 & \phn 9.0 & \phn   3.2 & B \\
C24.13$-$0.07 & 24.24 & $-$0.04 & \phn 8.1 & $\phn 6.2 \times  2.7\phn$ & +61.0 &   & \phn 88.24 $\pm$ 0.04 & \phn 3.10 $\pm$ 0.04 & \phn 3.66 $\pm$ 0.09 & 13.2 & \phn   1.6 & C \\
C24.14$+$0.12 & 24.13 & $+$0.13 & \phn 2.1 & $\phn 1.6 \times  0.7\phn$ & +82.3 &   & 113.76 $\pm$ 0.05 & \phn 3.77 $\pm$ 0.05 & \phn 3.91 $\pm$ 0.12 & 11.7 & \phn   2.0 & B \\
D24.14$+$0.43 & 24.09 & $+$0.45 & \phn 2.0 & $\phn 1.1 \times  0.9\phn$ & $-$30.0 &   & \phn 94.79 $\pm$ 0.02 & \phn 5.30 $\pm$ 0.02 & \phn 3.54 $\pm$ 0.06 & 17.1 & \phn   3.2 & A \\
C24.19$+$0.20 & 24.23 & $+$0.22 & \phn 2.5 & $\phn 1.6 \times  1.0\phn$ & $-$26.8 &   & 114.01 $\pm$ 0.02 & \phn 6.91 $\pm$ 0.02 & \phn 3.66 $\pm$ 0.05 & 15.7 & \phn   4.0 & B \\
C24.22$-$0.05 & 24.21 & $-$0.05 & \phn 2.1 & $\phn 1.5 \times  0.7\phn$ & +62.6 &   & \phn 89.39 $\pm$ 0.04 & \phn 4.41 $\pm$ 0.04 & \phn 5.83 $\pm$ 0.07 & 15.8 & \phn   4.1 & B \\
C24.30$-$0.15a & 24.34 & $-$0.16 & \phn 3.0 & $\phn 2.3 \times  1.0\phn$ & $-$83.1 &   & \phn 54.81 $\pm$ 0.02 & \phn 4.59 $\pm$ 0.02 & \phn 5.33 $\pm$ 0.05 & 13.6 & \phn   3.6 & B \\
C24.30$-$0.15b & 24.30 & $-$0.15 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & +71.6 &   & 101.16 $\pm$ 0.03 & \phn 3.65 $\pm$ 0.03 & \phn 2.96 $\pm$ 0.08 & 19.5 & \phn   2.0 & C \\
C24.39$+$0.07 & 24.42 & $+$0.15 & \phn 4.0 & $\phn 3.1 \times  1.3\phn$ & \phn+8.5 &   & 115.72 $\pm$ 0.09 & \phn 5.58 $\pm$ 0.09 & \phn 5.68 $\pm$ 0.10 & 19.5 & \phn   5.8 & B \\
U24.40$-$0.19a & 24.40 & $-$0.19 & \phn 1.6 & $\phn 0.9 \times  0.7\phn$ & \phn $-$5.9 &   & \phn 58.63 $\pm$ 0.11 & \phn 3.55 $\pm$ 0.11 & \phn 3.92 $\pm$ 0.16 & 13.6 & \phn   2.0 & B \\
U24.40$-$0.19b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C24.46$-$0.25 & 24.45 & $-$0.28 & \phn 1.6 & $\phn 1.1 \times  0.6\phn$ & $-$63.4 &   & \phn 96.35 $\pm$ 0.02 & \phn 2.17 $\pm$ 0.02 & \phn 1.75 $\pm$ 0.06 & 13.2 & \phn   0.6 & C \\
C24.47$+$0.49 & 24.47 & $+$0.49 & \phn 1.9 & $\phn 1.3 \times  0.7\phn$ & \phn $-$7.6 &   & 102.67 $\pm$ 0.04 & 10.16 $\pm$ 0.04 & \phn 5.76 $\pm$ 0.09 & 19.2 &   10.6 & A \\
C24.48$+$0.21 & 24.44 & $+$0.18 & \phn 2.9 & $\phn 1.9 \times  1.1\phn$ & +19.1 &   & 117.45 $\pm$ 0.35 & \phn 4.81 $\pm$ 0.35 & \phn 6.43 $\pm$ 0.62 & 17.7 & \phn   5.3 & B \\
U24.50$-$0.04 & 24.49 & $-$0.04 & \phn 1.2 & $\phn 0.6 \times  0.6\phn$ & +90.0 &   & 110.26 $\pm$ 0.10 & \phn 7.36 $\pm$ 0.10 & \phn 4.81 $\pm$ 0.18 & 19.5 & \phn   6.5 & A \\
U24.51$-$0.22a & 24.50 & $-$0.20 & \phn 1.5 & $\phn 1.6 \times  0.4\phn$ & $-$35.4 &   & \phn 41.67 $\pm$ 0.05 & \phn 3.51 $\pm$ 0.05 & \phn 2.03 $\pm$ 0.11 & 18.0 & \phn   1.2 & C \\
U24.51$-$0.22b & 24.50 & $-$0.23 & \phn 1.6 & $\phn 1.1 \times  0.5\phn$ & +18.3 &   & \phn 99.94 $\pm$ 0.03 & \phn 6.64 $\pm$ 0.03 & \phn 4.10 $\pm$ 0.08 & 19.9 & \phn   5.1 & A \\
U24.68$-$0.16a & 24.67 & $-$0.19 & \phn 7.1 & $\phn 5.7 \times  2.2\phn$ & $-$45.9 &   & \phn 51.91 $\pm$ 0.04 & \phn 3.12 $\pm$ 0.04 & \phn 2.55 $\pm$ 0.15 & 13.9 & \phn   1.2 & C \\
U24.68$-$0.16b & 24.67 & $-$0.15 & \phn 1.1 & $\phn 0.7 \times  0.4\phn$ & +31.0 &   & 112.51 $\pm$ 0.01 & \phn 9.77 $\pm$ 0.01 & \phn 5.05 $\pm$ 0.03 & 13.8 & \phn   7.3 & A \\
C24.72$-$0.09 & 24.67 & $-$0.15 & \phn 1.1 & $\phn 0.7 \times  0.4\phn$ & +31.0 &   & 112.92 $\pm$ 0.23 & \phn 5.54 $\pm$ 0.23 & \phn 4.00 $\pm$ 0.23 & 10.4 & \phn   2.9 & C \\
U24.75$-$0.20a & 24.82 & $-$0.14 & \phn 9.4 & $\phn 6.1 \times  3.6\phn$ & +62.4 &   & \phn 49.77 $\pm$ 0.05 & \phn 3.86 $\pm$ 0.05 & \phn 4.37 $\pm$ 0.12 & 15.7 & \phn   2.7 & B \\
U24.75$-$0.20b & 24.74 & $-$0.22 & \phn 2.5 & $\phn 2.0 \times  0.8\phn$ & $-$65.8 &   & \phn 79.58 $\pm$ 0.04 & \phn 2.91 $\pm$ 0.04 & \phn 3.57 $\pm$ 0.11 & 13.5 & \phn   1.5 & B \\
U24.75$-$0.20c & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
D24.78$-$0.40a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D24.78$-$0.40b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
C24.81$+$0.10 & 24.79 & $+$0.09 & \phn 1.6 & $\phn 1.0 \times  0.7\phn$ & +27.5 &   & 108.31 $\pm$ 0.09 & \phn 5.56 $\pm$ 0.09 & \phn 8.22 $\pm$ 0.10 & 16.7 & \phn   7.6 & B \\
D24.91$+$0.43a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
D24.91$+$0.43b & 24.90 & $+$0.41 & \phn 2.2 & $\phn 2.2 \times  0.6\phn$ & \phn+7.2 &   & 103.75 $\pm$ 0.03 & \phn 0.83 $\pm$ 0.03 & \phn 2.91 $\pm$ 0.10 & \phn 8.0 & \phn   0.3 & C \\
U25.16$+$0.06a & 25.16 & $+$0.08 & \phn 1.5 & $\phn 1.1 \times  0.5\phn$ & $-$27.2 &   & \phn 45.05 $\pm$ 0.03 & \phn 4.87 $\pm$ 0.03 & \phn 3.98 $\pm$ 0.07 & 14.0 & \phn   2.9 & A \\
U25.16$+$0.06b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C25.26$-$0.32 & 25.32 & $-$0.20 & \phn 1.9 & $\phn 2.2 \times  0.4\phn$ & +78.0 &   & \phn 62.41 $\pm$ 0.05 & \phn 5.56 $\pm$ 0.05 & \phn 2.70 $\pm$ 0.11 & 14.0 & \phn   2.2 & C \\
C25.29$+$0.31 & 25.29 & $+$0.37 & \phn 1.6 & $\phn 1.0 \times  0.6\phn$ & +52.8 &   & \phn 45.94 $\pm$ 0.04 & \phn 3.37 $\pm$ 0.04 & \phn 1.58 $\pm$ 0.06 & 11.2 & \phn   0.7 & C \\
U25.38$-$0.18 & 25.41 & $-$0.18 & \phn 1.5 & $\phn 1.1 \times  0.5\phn$ & +77.0 &   & \phn 64.61 $\pm$ 0.13 & \phn 6.31 $\pm$ 0.13 & \phn 3.38 $\pm$ 0.19 & 16.0 & \phn   3.5 & B \\
C25.39$-$0.35 & 25.41 & $-$0.34 & \phn 3.2 & $\phn 2.7 \times  1.0\phn$ & +43.1 &   & \phn 56.56 $\pm$ 0.12 & \phn 3.65 $\pm$ 0.12 & \phn 3.40 $\pm$ 0.17 & 13.5 & \phn   1.8 & C \\
U25.40$-$0.14 & 25.39 & $-$0.14 & \phn 1.5 & $\phn 0.9 \times  0.7\phn$ & +45.0 &   & \phn 96.39 $\pm$ 0.06 & \phn 6.29 $\pm$ 0.06 & \phn 5.41 $\pm$ 0.06 & 20.1 & \phn   6.4 & A \\
C25.41$-$0.25 & 25.41 & $-$0.26 & \phn 0.7 & $\phn 0.4 \times  0.4\phn$ & +90.0 &   & \phn 62.62 $\pm$ 0.02 & \phn 3.24 $\pm$ 0.02 & \phn 3.52 $\pm$ 0.06 & \phn 8.9 & \phn   1.4 & B \\
U25.46$-$0.21a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U25.46$-$0.21b & 25.46 & $-$0.21 & \phn 1.3 & $\phn 0.7 \times  0.5\phn$ & $-$78.0 &   & 118.97 $\pm$ 0.02 & \phn 7.42 $\pm$ 0.02 & \phn 3.09 $\pm$ 0.04 & 11.7 & \phn   3.1 & A \\
U25.72$+$0.05a & 25.68 & $+$0.04 & \phn 1.8 & $\phn 1.1 \times  0.7\phn$ & $-$83.3 &   & \phn 54.55 $\pm$ 0.04 & \phn 3.24 $\pm$ 0.04 & \phn 5.26 $\pm$ 0.08 & \phn 9.4 & \phn   2.1 & A \\
U25.72$+$0.05b & 25.71 & $+$0.04 & \phn 1.0 & $\phn 0.7 \times  0.4\phn$ & +45.0 &   & \phn 98.46 $\pm$ 0.18 & \phn 4.61 $\pm$ 0.18 & \phn 3.28 $\pm$ 0.30 & 15.9 & \phn   2.4 & B \\
C25.77$+$0.21 & 25.73 & $+$0.24 & \phn 2.9 & $\phn 2.3 \times  0.9\phn$ & +33.4 &   & 110.35 $\pm$ 0.01 & \phn 5.45 $\pm$ 0.01 & \phn 5.24 $\pm$ 0.03 & 16.1 & \phn   4.6 & A \\
U25.80$-$0.15 & 25.82 & $-$0.16 & \phn 1.6 & $\phn 1.0 \times  0.6\phn$ & +38.4 &   & 113.53 $\pm$ 0.04 & \phn 4.15 $\pm$ 0.04 & \phn 3.13 $\pm$ 0.09 & \phn 7.4 & \phn   1.5 & A \\
U25.80$+$0.24 & 25.80 & $+$0.27 & \phn 2.3 & $\phn 1.4 \times  1.0\phn$ & +10.8 &   & 110.18 $\pm$ 0.02 & \phn 6.93 $\pm$ 0.02 & \phn 4.11 $\pm$ 0.05 & 28.1 & \phn   6.9 & A \\
D25.94$+$0.10 & 25.88 & $+$0.11 & \phn 4.3 & $\phn 3.0 \times  1.5\phn$ & $-$86.3 &   & 101.00 $\pm$ 0.05 & \phn 2.75 $\pm$ 0.05 & \phn 3.85 $\pm$ 0.11 & 10.3 & \phn   1.4 & C \\
C26.10$-$0.07a & 26.09 & $-$0.05 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & $-$71.6 &   & \phn 28.73 $\pm$ 0.08 & \phn 1.58 $\pm$ 0.08 & \phn 4.28 $\pm$ 0.18 & \phn 7.3 & \phn   0.8 & C \\
C26.10$-$0.07b & 26.14 & $-$0.07 & \phn 2.7 & $\phn 1.9 \times  1.0\phn$ & $-$76.3 &   & 104.51 $\pm$ 0.13 & \phn 3.26 $\pm$ 0.13 & \phn 4.38 $\pm$ 0.19 & 12.8 & \phn   2.0 & B \\
D26.43$+$0.61 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
C26.54$+$0.42 & 26.57 & $+$0.44 & \phn 3.1 & $\phn 2.4 \times  1.0\phn$ & +11.5 &   & \phn 85.83 $\pm$ 0.03 & \phn 3.51 $\pm$ 0.03 & \phn 3.34 $\pm$ 0.06 & \phn 9.5 & \phn   1.5 & A \\
C26.56$-$0.31 & 26.52 & $-$0.28 & \phn 1.9 & $\phn 1.1 \times  0.8\phn$ & +38.7 &   & 106.25 $\pm$ 0.05 & \phn 4.56 $\pm$ 0.05 & \phn 2.76 $\pm$ 0.08 & 17.2 & \phn   2.1 & A \\
D26.60$-$0.11 & 26.58 & $-$0.05 & \phn 1.9 & $\phn 1.4 \times  0.7\phn$ & $-$35.1 &   & \phn 66.07 $\pm$ 0.05 & \phn 2.89 $\pm$ 0.05 & \phn 4.26 $\pm$ 0.12 & \phn 9.4 & \phn   1.5 & C \\
U26.60$-$0.02a & 26.59 & $-$0.02 & \phn 1.0 & $\phn 0.8 \times  0.4\phn$ & \phn+8.4 &   & \phn 23.92 $\pm$ 0.03 & \phn 4.76 $\pm$ 0.03 & \phn 4.55 $\pm$ 0.07 & 10.7 & \phn   2.8 & A \\
U26.60$-$0.02b & 26.58 & $-$0.05 & \phn 2.1 & $\phn 1.5 \times  0.7\phn$ & $-$35.4 &   & \phn 66.38 $\pm$ 0.03 & \phn 3.57 $\pm$ 0.03 & \phn 3.77 $\pm$ 0.08 & \phn 9.5 & \phn   1.7 & C \\
U26.60$-$0.02c & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C26.60$+$0.09 & 26.57 & $+$0.12 & \phn 2.8 & $\phn 2.5 \times  0.8\phn$ & \phn+7.8 &   & \phn 98.75 $\pm$ 2.19 & \phn 2.06 $\pm$ 2.19 & \phn 4.88 $\pm$ 2.88 & 13.1 & \phn   1.4 & C \\
C26.98$-$0.07 & 26.95 & $-$0.08 & \phn 1.0 & $\phn 0.8 \times  0.4\phn$ & \phn $-$8.3 &   & \phn 81.51 $\pm$ 0.03 & \phn 4.06 $\pm$ 0.03 & \phn 3.28 $\pm$ 0.07 & 15.6 & \phn   2.1 & A \\
U27.19$-$0.08a & 27.20 & $-$0.09 & \phn 1.7 & $\phn 1.4 \times  0.5\phn$ & $-$57.9 &   & \phn 27.55 $\pm$ 0.12 & \phn 2.61 $\pm$ 0.12 & \phn 3.88 $\pm$ 0.22 & \phn 8.8 & \phn   1.2 & A \\
U27.19$-$0.08b & 27.19 & $-$0.07 & \phn 1.3 & $\phn 0.9 \times  0.5\phn$ & +90.0 &   & \phn 93.42 $\pm$ 0.03 & \phn 3.37 $\pm$ 0.03 & \phn 3.26 $\pm$ 0.07 & \phn 7.6 & \phn   1.3 & B \\
U27.28$+$0.15 & 27.28 & $+$0.15 & \phn 1.6 & $\phn 1.4 \times  0.5\phn$ & +76.8 &   & \phn 32.67 $\pm$ 0.04 & \phn 5.26 $\pm$ 0.04 & \phn 5.92 $\pm$ 0.10 & 15.8 & \phn   5.0 & A \\
C27.31$-$0.14 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
C27.49$+$0.19 & 27.50 & $+$0.20 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & +71.6 &   & \phn 35.71 $\pm$ 0.03 & \phn 3.75 $\pm$ 0.03 & \phn 2.68 $\pm$ 0.08 & 13.1 & \phn   1.4 & B \\
U27.98$+$0.08 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D28.00$-$0.03 & 28.05 & $+$0.00 & \phn 1.8 & $\phn 1.5 \times  0.5\phn$ & $-$75.4 &   & \phn 98.82 $\pm$ 0.19 & \phn 2.59 $\pm$ 0.19 & \phn 6.43 $\pm$ 0.48 & 11.2 & \phn   2.2 & B \\
D28.00$+$0.32 & 27.99 & $+$0.29 & \phn 1.5 & $\phn 1.0 \times  0.6\phn$ & \phn $-$7.2 &   & \phn 98.47 $\pm$ 0.03 & \phn 4.66 $\pm$ 0.03 & \phn 2.72 $\pm$ 0.06 & 10.3 & \phn   1.6 & A \\
D28.15$+$0.15 & 28.15 & $+$0.20 & \phn 2.4 & $\phn 1.4 \times  1.0\phn$ & $-$51.3 &   & \phn 89.57 $\pm$ 0.01 & \phn 5.01 $\pm$ 0.01 & \phn 2.58 $\pm$ 0.04 & 14.2 & \phn   1.9 & A \\
U28.20$-$0.05a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U28.20$-$0.05b & 28.20 & $-$0.05 & \phn 1.7 & $\phn 1.0 \times  0.7\phn$ & \phn+9.3 &   & \phn 97.13 $\pm$ 0.05 & \phn 6.19 $\pm$ 0.05 & \phn 5.37 $\pm$ 0.11 & 16.9 & \phn   5.6 & A \\
U28.25$+$0.01a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U28.25$+$0.01b & 28.24 & $+$0.01 & \phn 1.9 & $\phn 1.2 \times  0.8\phn$ & +64.4 &   & 107.06 $\pm$ 0.03 & \phn 5.10 $\pm$ 0.03 & \phn 3.45 $\pm$ 0.06 & 17.4 & \phn   3.0 & B \\
U28.29$-$0.36a & 28.28 & $-$0.36 & \phn 1.8 & $\phn 1.5 \times  0.5\phn$ & \phn+1.4 &   & \phn 47.81 $\pm$ 0.02 & \phn 6.27 $\pm$ 0.02 & \phn 3.40 $\pm$ 0.06 & 12.9 & \phn   3.0 & A \\
U28.29$-$0.36b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C28.31$-$0.02a & 28.33 & $-$0.04 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 34.60 $\pm$ 0.04 & \phn 4.87 $\pm$ 0.04 & \phn 3.62 $\pm$ 0.10 & 12.2 & \phn   2.5 & A \\
C28.31$-$0.02b & 28.32 & $-$0.01 & \phn 2.5 & $\phn 1.8 \times  0.9\phn$ & \phn+3.5 &   & \phn 99.70 $\pm$ 0.02 & \phn 2.23 $\pm$ 0.02 & \phn 4.09 $\pm$ 0.06 & 10.3 & \phn   1.2 & C \\
D28.40$+$0.48 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C28.44$-$0.00 & 28.42 & $-$0.01 & \phn 2.5 & $\phn 2.4 \times  0.7\phn$ & +78.0 &   & \phn 99.07 $\pm$ 0.03 & \phn 4.06 $\pm$ 0.03 & \phn 3.05 $\pm$ 0.07 & 10.4 & \phn   1.6 & B \\
U28.60$-$0.36 & 28.60 & $-$0.38 & \phn 2.0 & $\phn 1.5 \times  0.6\phn$ & $-$13.5 &   & \phn 90.76 $\pm$ 0.02 & \phn 7.25 $\pm$ 0.02 & \phn 3.47 $\pm$ 0.06 & 17.5 & \phn   4.3 & A \\
U28.61$+$0.02a & 28.59 & $-$0.02 & \phn 1.3 & $\phn 0.8 \times  0.5\phn$ & $-$63.4 &   & \phn 44.36 $\pm$ 0.03 & \phn 3.41 $\pm$ 0.03 & \phn 4.43 $\pm$ 0.08 & 11.5 & \phn   2.0 & C \\
U28.61$+$0.02b & 28.61 & $+$0.03 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & 101.72 $\pm$ 0.04 & \phn 5.96 $\pm$ 0.04 & \phn 5.26 $\pm$ 0.10 & 13.3 & \phn   4.6 & B \\
C28.64$+$0.19 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C28.66$+$0.03 & 28.65 & $+$0.03 & \phn 1.5 & $\phn 0.8 \times  0.7\phn$ & +11.3 &   & 104.79 $\pm$ 0.04 & \phn 4.30 $\pm$ 0.04 & \phn 5.61 $\pm$ 0.10 & 13.6 & \phn   3.5 & B \\
C28.79$+$0.25 & 28.78 & $+$0.24 & \phn 1.2 & $\phn 0.8 \times  0.5\phn$ & $-$35.8 &   & 108.33 $\pm$ 0.07 & \phn 4.90 $\pm$ 0.07 & \phn 3.16 $\pm$ 0.08 & \phn 9.9 & \phn   2.0 & B \\
C28.80$+$0.17 & 28.81 & $+$0.18 & \phn 1.4 & $\phn 1.2 \times  0.4\phn$ & $-$18.4 &   & 105.50 $\pm$ 0.03 & \phn 5.03 $\pm$ 0.03 & \phn 5.96 $\pm$ 0.08 & 15.8 & \phn   4.8 & A \\
C28.82$-$0.23 & 28.89 & $-$0.23 & \phn 4.9 & $\phn 4.3 \times  1.4\phn$ & +84.6 &   & \phn 95.57 $\pm$ 0.03 & \phn 4.86 $\pm$ 0.03 & \phn 5.48 $\pm$ 0.08 & 13.7 & \phn   3.9 & A \\
U28.86$+$0.06 & 28.86 & $+$0.07 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & 102.40 $\pm$ 0.12 & \phn 3.98 $\pm$ 0.12 & \phn 5.96 $\pm$ 0.22 & 13.8 & \phn   3.5 & A \\
C28.98$-$0.60 & 28.97 & $-$0.63 & \phn 1.9 & $\phn 1.1 \times  0.8\phn$ & $-$22.6 &   & \phn 51.80 $\pm$ 0.04 & \phn 7.05 $\pm$ 0.04 & \phn 2.60 $\pm$ 0.09 & 15.2 & \phn   2.9 & A \\
D29.14$-$0.04 & 29.13 & $+$0.00 & \phn 2.2 & $\phn 1.3 \times  1.0\phn$ & $-$74.8 &   & \phn 49.97 $\pm$ 0.10 & \phn 1.51 $\pm$ 0.10 & \phn 5.81 $\pm$ 0.19 & \phn 8.9 & \phn   1.1 & C \\
D29.14$+$0.43 & 29.17 & $+$0.42 & \phn 0.9 & $\phn 0.6 \times  0.4\phn$ & +90.0 &   & \phn 21.47 $\pm$ 0.08 & \phn 0.79 $\pm$ 0.08 & \phn 2.26 $\pm$ 0.12 & \phn 5.1 & \phn   0.2 & B \\
D29.21$-$0.05 & 29.23 & $-$0.05 & \phn 1.4 & $\phn 1.0 \times  0.5\phn$ & +72.9 &   & \phn 61.36 $\pm$ 0.02 & \phn 3.64 $\pm$ 0.02 & \phn 2.52 $\pm$ 0.04 & \phn 8.2 & \phn   1.1 & B \\
U29.96$-$0.02 & 29.96 & $-$0.02 & \phn 1.7 & $\phn 1.0 \times  0.7\phn$ & $-$74.8 &   & \phn 97.10 $\pm$ 0.05 & 12.82 $\pm$ 0.05 & \phn 4.92 $\pm$ 0.12 & 22.7 &   12.9 & A \\
D30.00$-$0.60a & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
D30.00$-$0.60b & 30.00 & $-$0.67 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & $-$49.0 &   & \phn 92.12 $\pm$ 0.03 & \phn 1.50 $\pm$ 0.03 & \phn 3.80 $\pm$ 0.07 & \phn 9.7 & \phn   0.7 & C \\
D30.06$-$0.33 & 30.01 & $-$0.28 & \phn 5.8 & $\phn 3.3 \times  2.5\phn$ & +59.9 &   & 104.31 $\pm$ 0.18 & \phn 3.41 $\pm$ 0.18 & \phn 6.46 $\pm$ 0.53 & 12.6 & \phn   3.1 & C \\
D30.07$-$0.16 & 30.03 & $-$0.18 & \phn 1.0 & $\phn 0.8 \times  0.4\phn$ & \phn+8.4 &   & \phn 91.90 $\pm$ 0.02 & \phn 4.39 $\pm$ 0.02 & \phn 3.20 $\pm$ 0.04 & 10.9 & \phn   1.9 & C \\
C30.20$-$0.15 & 30.22 & $-$0.18 & \phn 1.3 & $\phn 0.8 \times  0.6\phn$ & $-$63.4 &   & 104.21 $\pm$ 0.03 & 12.46 $\pm$ 0.03 & \phn 3.32 $\pm$ 0.08 & 23.3 & \phn   8.6 & B \\
C30.28$-$0.02 & 30.35 & $+$0.07 & 11.4 & $\phn 6.7 \times  4.8\phn$ & +32.4 &   & \phn 94.95 $\pm$ 0.03 & \phn 3.44 $\pm$ 0.03 & \phn 3.26 $\pm$ 0.06 & \phn 7.8 & \phn   1.3 & C \\
D30.37$-$0.49 & 30.47 & $-$0.47 & \phn 2.6 & $\phn 2.0 \times  0.9\phn$ & +62.8 &   & 105.01 $\pm$ 0.03 & \phn 3.58 $\pm$ 0.03 & \phn 7.36 $\pm$ 0.07 & 14.1 & \phn   4.0 & C \\
U30.38$-$0.11 & 30.37 & $-$0.12 & \phn 2.2 & $\phn 1.2 \times  1.1\phn$ & +26.9 &   & \phn 98.63 $\pm$ 0.13 & \phn 3.11 $\pm$ 0.13 & \phn 5.75 $\pm$ 0.31 & 11.5 & \phn   2.4 & B \\
C30.40$-$0.24 & 30.43 & $-$0.22 & \phn 1.6 & $\phn 1.2 \times  0.5\phn$ & $-$12.4 &   & 104.17 $\pm$ 0.03 & 10.29 $\pm$ 0.03 & \phn 4.73 $\pm$ 0.06 & 16.6 & \phn   8.1 & A \\
C30.47$-$0.04a & 30.49 & $-$0.02 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & $-$45.0 &   & \phn 43.70 $\pm$ 0.21 & \phn 3.84 $\pm$ 0.21 & \phn 4.26 $\pm$ 0.24 & \phn 9.8 & \phn   2.1 & C \\
C30.47$-$0.04b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D30.47$+$0.43 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
D30.50$-$0.29 & 30.49 & $-$0.26 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & +36.9 &   & 107.64 $\pm$ 0.04 & \phn 4.21 $\pm$ 0.04 & \phn 3.74 $\pm$ 0.11 & 13.7 & \phn   2.3 & B \\
D30.54$-$0.45 & 30.49 & $-$0.44 & \phn 2.2 & $\phn 2.3 \times  0.5\phn$ & \phn $-$3.1 &   & 107.70 $\pm$ 0.03 & \phn 3.56 $\pm$ 0.03 & \phn 5.92 $\pm$ 0.07 & 10.3 & \phn   2.7 & B \\
U30.54$+$0.02 & 30.53 & $+$0.03 & \phn 0.6 & $\phn 0.4 \times  0.2\phn$ & $-$45.0 &   & \phn 47.70 $\pm$ 0.04 & \phn 3.89 $\pm$ 0.04 & \phn 3.78 $\pm$ 0.09 & \phn 8.3 & \phn   1.8 & B \\
C30.60$-$0.11 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C30.69$-$0.26 & 30.71 & $-$0.30 & \phn 1.2 & $\phn 0.9 \times  0.4\phn$ & $-$45.0 &   & 101.06 $\pm$ 0.02 & \phn 2.57 $\pm$ 0.02 & \phn 2.98 $\pm$ 0.06 & 12.5 & \phn   1.1 & C \\
C30.78$-$0.03 & 30.80 & $-$0.03 & \phn 2.3 & $\phn 1.4 \times  0.9\phn$ & $-$16.7 &   & \phn 94.76 $\pm$ 0.82 & \phn 8.66 $\pm$ 0.82 & \phn 7.31 $\pm$ 0.58 & 27.7 &   15.1 & A \\
C30.83$-$0.19 & 30.85 & $-$0.12 & \phn 7.6 & $\phn 6.0 \times  2.4\phn$ & +19.7 &   & 102.83 $\pm$ 0.11 & \phn 5.09 $\pm$ 0.11 & \phn 3.37 $\pm$ 0.27 & 14.0 & \phn   2.6 & B \\
U30.84$-$0.11a & 30.81 & $-$0.12 & \phn 1.9 & $\phn 1.7 \times  0.5\phn$ & +83.0 &   & \phn 51.65 $\pm$ 0.01 & \phn 5.74 $\pm$ 0.01 & \phn 4.21 $\pm$ 0.03 & 17.1 & \phn   4.1 & B \\
U30.84$-$0.11b & 30.82 & $-$0.05 & \phn 3.4 & $\phn 3.4 \times  0.9\phn$ & $-$38.3 &   & \phn 96.89 $\pm$ 0.05 & \phn 6.53 $\pm$ 0.05 & \phn 9.96 $\pm$ 0.09 & 24.6 &   14.2 & C \\
U30.87$+$0.11a & 30.87 & $+$0.12 & \phn 1.0 & $\phn 0.6 \times  0.4\phn$ & $-$45.0 &   & \phn 38.70 $\pm$ 0.02 & \phn 4.06 $\pm$ 0.02 & \phn 4.58 $\pm$ 0.04 & \phn 9.6 & \phn   2.3 & A \\
U30.87$+$0.11b & 30.89 & $+$0.14 & \phn 5.5 & $\phn 4.1 \times  1.8\phn$ & $-$69.7 &   & \phn 95.41 $\pm$ 0.53 & \phn 4.59 $\pm$ 0.53 & \phn 5.31 $\pm$ 0.52 & 17.3 & \phn   4.1 & C \\
C30.95$+$0.08 & 30.86 & $+$0.07 & 24.7 & $17.5 \times  8.7\phn$ & +30.5 &   & \phn 98.66 $\pm$ 0.04 & \phn 2.93 $\pm$ 0.04 & \phn 7.07 $\pm$ 0.10 & 14.1 & \phn   3.1 & C \\
D31.00$-$0.04 & 31.00 & $-$0.13 & \phn 2.0 & $\phn 1.3 \times  0.8\phn$ & +54.5 &   & 100.49 $\pm$ 0.04 & \phn 2.37 $\pm$ 0.04 & \phn 5.43 $\pm$ 0.13 & \phn 6.8 & \phn   1.5 & C \\
C31.05$+$0.48 & 31.08 & $+$0.46 & \phn 1.3 & $\phn 0.8 \times  0.6\phn$ & +90.0 &   & \phn 30.24 $\pm$ 0.08 & \phn 2.78 $\pm$ 0.08 & \phn 5.16 $\pm$ 0.12 & 12.3 & \phn   2.0 & B \\
U31.07$+$0.05a & 31.04 & $+$0.02 & \phn 1.7 & $\phn 1.1 \times  0.7\phn$ & +45.0 &   & \phn 38.78 $\pm$ 0.09 & \phn 3.49 $\pm$ 0.09 & \phn 4.60 $\pm$ 0.18 & \phn 9.1 & \phn   2.0 & A \\
U31.07$+$0.05b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C31.13$+$0.28 & 31.15 & $+$0.26 & \phn 1.3 & $\phn 0.8 \times  0.5\phn$ & +18.2 &   & 102.53 $\pm$ 0.22 & \phn 3.53 $\pm$ 0.22 & \phn 4.27 $\pm$ 0.33 & 20.0 & \phn   2.8 & C \\
C31.17$-$0.13 & 31.14 & $-$0.15 & \phn 1.6 & $\phn 1.6 \times  0.4\phn$ & $-$74.7 &   & \phn 41.47 $\pm$ 0.02 & \phn 2.85 $\pm$ 0.02 & \phn 3.21 $\pm$ 0.05 & \phn 6.9 & \phn   1.1 & C \\
U31.24$-$0.11a & 31.25 & $-$0.11 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & +18.4 &   & \phn 21.07 $\pm$ 0.03 & \phn 2.31 $\pm$ 0.03 & \phn 3.42 $\pm$ 0.07 & \phn 5.8 & \phn   0.9 & A \\
U31.24$-$0.11b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U31.28$+$0.06 & 31.28 & $+$0.08 & \phn 2.2 & $\phn 1.4 \times  0.8\phn$ & +70.8 &   & 103.22 $\pm$ 0.06 & \phn 5.14 $\pm$ 0.06 & \phn 3.93 $\pm$ 0.11 & 18.1 & \phn   3.5 & A \\
U31.40$-$0.26 & 31.39 & $-$0.27 & \phn 1.5 & $\phn 1.1 \times  0.5\phn$ & +25.1 &   & \phn 87.45 $\pm$ 0.04 & \phn 5.19 $\pm$ 0.04 & \phn 4.73 $\pm$ 0.09 & 10.1 & \phn   3.1 & A \\
U31.41$+$0.31 & 31.41 & $+$0.31 & \phn 1.9 & $\phn 1.1 \times  0.8\phn$ & +57.3 &   & \phn 97.61 $\pm$ 0.13 & \phn 4.76 $\pm$ 0.13 & \phn 5.70 $\pm$ 0.14 & 10.9 & \phn   3.6 & A \\
C31.58$+$0.10 & 31.58 & $+$0.08 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & $-$41.0 &   & \phn 96.17 $\pm$ 0.03 & \phn 7.36 $\pm$ 0.03 & \phn 2.71 $\pm$ 0.06 & 10.7 & \phn   2.6 & A \\
D31.60$-$0.23a & 31.59 & $-$0.20 & \phn 1.0 & $\phn 0.7 \times  0.4\phn$ & +45.0 &   & \phn 43.90 $\pm$ 0.04 & \phn 2.68 $\pm$ 0.04 & \phn 2.09 $\pm$ 0.16 & 11.2 & \phn   0.7 & C \\
D31.60$-$0.23b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D31.65$-$0.65 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D31.85$-$0.33 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
U32.11$+$0.09 & 32.12 & $+$0.09 & \phn 1.3 & $\phn 0.8 \times  0.5\phn$ & +63.4 &   & \phn 96.69 $\pm$ 0.08 & \phn 8.72 $\pm$ 0.08 & \phn 2.48 $\pm$ 0.13 & 12.1 & \phn   3.0 & B \\
U32.15$+$0.13 & 32.15 & $+$0.14 & \phn 1.3 & $\phn 0.8 \times  0.6\phn$ & +15.1 &   & \phn 94.80 $\pm$ 0.03 & \phn 6.32 $\pm$ 0.03 & \phn 4.35 $\pm$ 0.06 & 15.4 & \phn   4.3 & A \\
D32.21$-$0.04 & 32.26 & $-$0.04 & \phn 1.2 & $\phn 1.1 \times  0.3\phn$ & $-$86.8 &   & \phn 49.89 $\pm$ 0.02 & \phn 2.88 $\pm$ 0.02 & \phn 2.51 $\pm$ 0.05 & \phn 6.0 & \phn   0.8 & C \\
D32.38$+$0.10a & 32.42 & $+$0.09 & \phn 1.0 & $\phn 0.7 \times  0.4\phn$ & +45.0 &   & \phn 42.73 $\pm$ 0.02 & \phn 4.29 $\pm$ 0.02 & \phn 3.51 $\pm$ 0.05 & \phn 7.5 & \phn   1.8 & C \\
D32.38$+$0.10b & 32.41 & $+$0.07 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 96.59 $\pm$ 0.04 & \phn 2.40 $\pm$ 0.04 & \phn 3.19 $\pm$ 0.10 & \phn 8.5 & \phn   0.9 & C \\
U32.80$+$0.19 & 32.80 & $+$0.20 & \phn 1.0 & $\phn 0.6 \times  0.4\phn$ & +45.0 &   & \phn 15.61 $\pm$ 0.41 & \phn 4.79 $\pm$ 0.41 & \phn 5.67 $\pm$ 0.55 & \phn 8.1 & \phn   3.2 & A \\
U32.99$+$0.04 & 32.99 & $+$0.04 & \phn 1.4 & $\phn 0.9 \times  0.5\phn$ & \phn $-$2.5 &   & \phn 83.32 $\pm$ 0.04 & \phn 3.98 $\pm$ 0.04 & \phn 4.41 $\pm$ 0.09 & \phn 7.3 & \phn   2.0 & A \\
U33.13$-$0.09 & 33.14 & $-$0.09 & \phn 1.2 & $\phn 0.6 \times  0.6\phn$ & +90.0 &   & \phn 75.18 $\pm$ 0.18 & \phn 3.94 $\pm$ 0.18 & \phn 3.52 $\pm$ 0.23 & \phn 9.3 & \phn   1.7 & C \\
U33.20$-$0.01 & 33.21 & $+$0.02 & \phn 1.6 & $\phn 1.3 \times  0.5\phn$ & $-$28.5 &   & 101.29 $\pm$ 0.18 & \phn 4.59 $\pm$ 0.18 & \phn 2.59 $\pm$ 0.18 & \phn 9.8 & \phn   1.5 & B \\
C33.42$-$0.00 & 33.42 & $-$0.01 & \phn 2.3 & $\phn 1.5 \times  0.9\phn$ & $-$84.5 &   & \phn 74.28 $\pm$ 0.04 & \phn 3.02 $\pm$ 0.04 & \phn 4.89 $\pm$ 0.10 & \phn 7.4 & \phn   1.7 & A \\
U33.81$-$0.19 & 33.81 & $-$0.18 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & \phn +0.0 &   & \phn 46.59 $\pm$ 0.04 & \phn 2.97 $\pm$ 0.04 & \phn 4.03 $\pm$ 0.11 & \phn 7.1 & \phn   1.4 & A \\
U33.92$+$0.11 & 33.91 & $+$0.11 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & $-$34.7 &   & 107.38 $\pm$ 0.01 & \phn 5.81 $\pm$ 0.01 & \phn 4.27 $\pm$ 0.04 & 13.2 & \phn   3.6 & A \\
D33.94$-$0.04 & 34.01 & $-$0.01 & \phn 3.4 & $\phn 2.9 \times  1.0\phn$ & +88.5 &   & \phn 60.19 $\pm$ 0.06 & \phn 2.49 $\pm$ 0.06 & \phn 5.13 $\pm$ 0.15 & 10.5 & \phn   1.7 & C \\
U34.09$+$0.44 & 34.10 & $+$0.45 & \phn 0.9 & $\phn 0.6 \times  0.4\phn$ & +90.0 &   & \phn 34.10 $\pm$ 0.03 & \phn 2.47 $\pm$ 0.03 & \phn 4.02 $\pm$ 0.07 & \phn 5.6 & \phn   1.1 & A \\
U34.26$+$0.15 & 34.24 & $+$0.14 & \phn 2.7 & $\phn 1.7 \times  1.1\phn$ & +50.4 &   & \phn 57.10 $\pm$ 0.03 & 12.36 $\pm$ 0.03 & \phn 4.59 $\pm$ 0.07 & 15.8 & \phn   9.1 & A \\
U34.40$+$0.23 & 34.39 & $+$0.23 & \phn 1.5 & $\phn 0.9 \times  0.6\phn$ & +76.9 &   & \phn 56.42 $\pm$ 0.10 & \phn 6.60 $\pm$ 0.10 & \phn 3.49 $\pm$ 0.21 & \phn 9.9 & \phn   2.9 & B \\
D34.75$+$0.02a & 34.76 & $+$0.03 & \phn 1.6 & $\phn 1.3 \times  0.5\phn$ & $-$33.6 &   & \phn 48.57 $\pm$ 0.03 & \phn 2.95 $\pm$ 0.03 & \phn 3.93 $\pm$ 0.07 & \phn 7.4 & \phn   1.4 & C \\
D34.75$+$0.02b & 34.71 & $-$0.01 & \phn 2.3 & $\phn 1.3 \times  1.0\phn$ & $-$34.9 &   & \phn 90.85 $\pm$ 0.01 & \phn 3.61 $\pm$ 0.01 & \phn 2.80 $\pm$ 0.03 & \phn 7.1 & \phn   1.2 & C \\
C34.76$-$0.68 & 34.73 & $-$0.66 & \phn 3.4 & $\phn 1.9 \times  1.5\phn$ & +13.9 &   & \phn 47.01 $\pm$ 0.04 & \phn 4.91 $\pm$ 0.04 & \phn 3.13 $\pm$ 0.22 & 16.2 & \phn   2.5 & B \\
C34.93$-$0.02 & 34.99 & $-$0.05 & \phn 1.2 & $\phn 0.8 \times  0.4\phn$ & +19.3 &   & \phn 46.53 $\pm$ 0.06 & \phn 2.92 $\pm$ 0.06 & \phn 4.34 $\pm$ 0.15 & \phn 9.8 & \phn   1.6 & C \\
U35.02$+$0.35 & 35.02 & $+$0.35 & \phn 1.5 & $\phn 0.8 \times  0.7\phn$ & $-$13.8 &   & \phn 53.13 $\pm$ 0.06 & \phn 8.93 $\pm$ 0.06 & \phn 2.87 $\pm$ 0.12 & 20.1 & \phn   4.8 & A \\
U35.05$-$0.52 & 35.04 & $-$0.49 & \phn 3.5 & $\phn 2.6 \times  1.2\phn$ & \phn+5.1 &   & \phn 48.67 $\pm$ 0.05 & \phn 3.24 $\pm$ 0.05 & \phn 6.19 $\pm$ 0.08 & 14.2 & \phn   3.0 & A \\
D35.29$+$0.83 & 35.33 & $+$0.81 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & $-$45.0 &   & \phn 79.84 $\pm$ 0.01 & \phn 3.81 $\pm$ 0.01 & \phn 1.78 $\pm$ 0.04 & \phn 7.0 & \phn   0.8 & C \\
U35.47$+$0.14 & 35.46 & $+$0.14 & \phn 1.5 & $\phn 0.8 \times  0.7\phn$ & +76.2 &   & \phn 77.16 $\pm$ 0.03 & \phn 7.40 $\pm$ 0.03 & \phn 3.53 $\pm$ 0.08 & 12.1 & \phn   3.6 & A \\
U35.57$+$0.07 & 35.58 & $+$0.06 & \phn 1.8 & $\phn 1.1 \times  0.8\phn$ & $-$42.9 &   & \phn 52.12 $\pm$ 1.34 & \phn 3.79 $\pm$ 1.34 & \phn 7.84 $\pm$ 1.68 & \phn 9.7 & \phn   3.7 & A \\
U35.58$-$0.03 & 35.58 & $-$0.03 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 52.92 $\pm$ 0.05 & \phn 5.47 $\pm$ 0.05 & \phn 6.05 $\pm$ 0.12 & \phn 9.3 & \phn   4.1 & B \\
C35.59$-$0.49 & 35.60 & $-$0.54 & \phn 0.8 & $\phn 0.5 \times  0.3\phn$ & +90.0 &   & \phn 55.80 $\pm$ 0.03 & \phn 3.59 $\pm$ 0.03 & \phn 2.09 $\pm$ 0.07 & \phn 6.8 & \phn   0.9 & C \\
D35.67$-$0.85 & 35.70 & $-$0.90 & \phn 1.2 & $\phn 0.7 \times  0.5\phn$ & +72.7 &   & \phn 57.09 $\pm$ 0.01 & \phn 4.21 $\pm$ 0.01 & \phn 2.02 $\pm$ 0.03 & 10.8 & \phn   1.1 & B \\
U35.67$-$0.04 & 35.70 & $-$0.07 & \phn 2.7 & $\phn 1.6 \times  1.1\phn$ & $-$12.2 &   & \phn 50.05 $\pm$ 0.04 & \phn 3.07 $\pm$ 0.04 & \phn 2.69 $\pm$ 0.08 & \phn 9.5 & \phn   1.0 & C \\
C36.29$+$0.73 & 36.35 & $+$0.70 & \phn 4.3 & $\phn 3.7 \times  1.3\phn$ & $-$28.6 &   & \phn 74.17 $\pm$ 0.02 & \phn 2.84 $\pm$ 0.02 & \phn 5.80 $\pm$ 0.04 & \phn 9.0 & \phn   2.0 & A \\
U36.40$+$0.02 & 36.47 & $-$0.07 & 22.2 & $17.2 \times  7.1\phn$ & +89.5 &   & \phn 52.42 $\pm$ 0.06 & \phn 1.89 $\pm$ 0.06 & \phn 2.79 $\pm$ 0.15 & 13.3 & \phn   0.8 & B \\
C36.46$-$0.18 & 36.44 & $-$0.18 & \phn 2.8 & $\phn 2.1 \times  0.9\phn$ & $-$61.9 &   & \phn 75.99 $\pm$ 0.04 & \phn 4.55 $\pm$ 0.04 & \phn 5.11 $\pm$ 0.09 & 13.2 & \phn   3.4 & A \\
D36.91$+$0.49 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D37.08$-$0.24 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D37.18$-$0.44 & 37.20 & $-$0.42 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & +71.6 &   & \phn 35.77 $\pm$ 0.06 & \phn 1.50 $\pm$ 0.06 & \phn 2.85 $\pm$ 0.19 & \phn 5.3 & \phn   0.5 & C \\
U37.20$-$0.43 & 37.20 & $-$0.42 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & +71.6 &   & \phn 35.93 $\pm$ 0.04 & \phn 1.58 $\pm$ 0.04 & \phn 3.58 $\pm$ 0.09 & \phn 5.2 & \phn   0.7 & B \\
C37.35$+$0.69 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U37.37$-$0.24 & 37.37 & $-$0.24 & \phn 1.0 & $\phn 0.6 \times  0.4\phn$ & $-$45.0 &   & \phn 39.73 $\pm$ 0.04 & \phn 2.68 $\pm$ 0.04 & \phn 4.03 $\pm$ 0.10 & \phn 5.8 & \phn   1.2 & A \\
D37.37$-$0.07 & 37.34 & $-$0.06 & \phn 0.8 & $\phn 0.5 \times  0.3\phn$ & +90.0 &   & \phn 55.79 $\pm$ 0.03 & \phn 5.12 $\pm$ 0.03 & \phn 2.43 $\pm$ 0.07 & \phn 8.4 & \phn   1.5 & B \\
D37.44$-$0.04 & 37.43 & $-$0.05 & \phn 1.0 & $\phn 1.0 \times  0.3\phn$ & +90.0 &   & \phn 57.13 $\pm$ 0.04 & \phn 2.88 $\pm$ 0.04 & \phn 4.21 $\pm$ 0.09 & \phn 6.0 & \phn   1.4 & B \\
U37.55$-$0.11 & 37.55 & $-$0.11 & \phn 0.7 & $\phn 0.4 \times  0.4\phn$ & +90.0 &   & \phn 51.98 $\pm$ 0.04 & \phn 2.07 $\pm$ 0.04 & \phn 4.48 $\pm$ 0.09 & \phn 5.2 & \phn   1.1 & A \\
C37.64$-$0.11 & 37.64 & $-$0.05 & \phn 1.2 & $\phn 0.7 \times  0.5\phn$ & $-$20.3 &   & \phn 46.97 $\pm$ 0.02 & \phn 2.04 $\pm$ 0.02 & \phn 1.16 $\pm$ 0.06 & \phn 9.9 & \phn   0.3 & C \\
C37.67$+$0.13 & 37.68 & $+$0.12 & \phn 3.6 & $\phn 2.2 \times  1.5\phn$ & $-$77.2 &   & \phn 84.60 $\pm$ 0.06 & \phn 2.52 $\pm$ 0.06 & \phn 6.86 $\pm$ 0.11 & \phn 7.9 & \phn   2.0 & A \\
U37.75$-$0.10 & 37.73 & $-$0.11 & \phn 0.9 & $\phn 0.6 \times  0.4\phn$ & \phn +0.0 &   & \phn 46.01 $\pm$ 0.02 & \phn 3.31 $\pm$ 0.02 & \phn 3.40 $\pm$ 0.06 & \phn 6.5 & \phn   1.3 & A \\
U37.76$-$0.20 & 37.75 & $-$0.21 & \phn 1.5 & $\phn 1.0 \times  0.6\phn$ & $-$55.2 &   & \phn 60.69 $\pm$ 0.31 & \phn 3.12 $\pm$ 0.31 & \phn 6.90 $\pm$ 0.40 & \phn 9.2 & \phn   2.7 & A \\
U37.87$-$0.40 & 37.87 & $-$0.40 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +90.0 &   & \phn 61.22 $\pm$ 0.06 & \phn 3.75 $\pm$ 0.06 & \phn 7.31 $\pm$ 0.13 & \phn 9.3 & \phn   3.4 & A \\
C38.05$-$0.04 & 38.03 & $-$0.05 & \phn 1.3 & $\phn 1.0 \times  0.5\phn$ & +24.3 &   & \phn 54.10 $\pm$ 0.06 & \phn 1.58 $\pm$ 0.06 & \phn 5.90 $\pm$ 0.16 & \phn 4.8 & \phn   1.1 & C \\
D38.31$-$0.17a & 38.30 & $-$0.20 & \phn 1.7 & $\phn 1.3 \times  0.5\phn$ & +86.5 &   & \phn 52.15 $\pm$ 0.02 & \phn 2.75 $\pm$ 0.02 & \phn 4.09 $\pm$ 0.06 & \phn 5.9 & \phn   1.3 & B \\
D38.31$-$0.17b & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D38.31$+$0.14 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
U39.25$-$0.07 & 39.25 & $-$0.06 & \phn 1.6 & $\phn 1.3 \times  0.5\phn$ & +61.5 &   & \phn 22.45 $\pm$ 0.03 & \phn 6.17 $\pm$ 0.03 & \phn 4.19 $\pm$ 0.07 & \phn 9.5 & \phn   3.2 & A \\
D39.62$-$0.09 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
U40.42$+$0.70 & 40.43 & $+$0.70 & \phn 1.0 & $\phn 0.8 \times  0.4\phn$ & \phn+8.4 &   & \phn 12.35 $\pm$ 0.04 & \phn 3.97 $\pm$ 0.04 & \phn 3.28 $\pm$ 0.08 & \phn 7.2 & \phn   1.5 & A \\
D40.95$-$0.57 & 40.94 & $-$0.55 & \phn 1.9 & $\phn 1.3 \times  0.7\phn$ & $-$85.0 &   & \phn 59.10 $\pm$ 0.04 & \phn 3.43 $\pm$ 0.04 & \phn 3.14 $\pm$ 0.08 & \phn 6.6 & \phn   1.2 & B \\
C41.10$-$0.21 & 41.13 & $-$0.22 & \phn 1.4 & $\phn 0.8 \times  0.6\phn$ & $-$32.1 &   & \phn 59.91 $\pm$ 0.01 & \phn 5.85 $\pm$ 0.01 & \phn 4.37 $\pm$ 0.04 & 11.0 & \phn   3.4 & A \\
C41.24$+$0.37 & 41.23 & $+$0.41 & \phn 1.3 & $\phn 0.7 \times  0.6\phn$ & \phn +0.0 &   & \phn 71.27 $\pm$ 0.01 & \phn 6.68 $\pm$ 0.01 & \phn 1.88 $\pm$ 0.03 & 10.0 & \phn   1.6 & A \\
C41.52$+$0.03 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U41.74$+$0.10 & 41.75 & $+$0.10 & \phn 1.0 & $\phn 0.7 \times  0.3\phn$ & $-$53.1 &   & \phn 14.39 $\pm$ 0.07 & \phn 2.28 $\pm$ 0.07 & \phn 4.01 $\pm$ 0.19 & \phn 5.5 & \phn   1.0 & A \\
D41.91$-$0.12 & 41.85 & $-$0.09 & \phn 1.2 & $\phn 0.7 \times  0.5\phn$ & +69.7 &   & \phn 18.79 $\pm$ 0.05 & \phn 3.08 $\pm$ 0.05 & \phn 1.57 $\pm$ 0.08 & \phn 6.2 & \phn   0.6 & C \\
C42.11$-$0.62 & 42.14 & $-$0.60 & \phn 2.5 & $\phn 1.7 \times  1.0\phn$ & \phn $-$9.3 &   & \phn 67.41 $\pm$ 0.05 & \phn 6.35 $\pm$ 0.05 & \phn 3.17 $\pm$ 0.08 & 13.9 & \phn   3.0 & A \\
U42.11$-$0.44 & 42.11 & $-$0.45 & \phn 1.0 & $\phn 0.6 \times  0.4\phn$ & $-$45.0 &   & \phn 55.53 $\pm$ 0.02 & \phn 4.82 $\pm$ 0.02 & \phn 3.02 $\pm$ 0.05 & \phn 8.1 & \phn   1.7 & A \\
D42.20$+$0.04 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
D42.40$-$0.38 & 42.40 & $-$0.36 & \phn 1.3 & $\phn 0.7 \times  0.5\phn$ & $-$12.0 &   & \phn 62.73 $\pm$ 0.03 & \phn 2.18 $\pm$ 0.03 & \phn 2.34 $\pm$ 0.12 & \phn 9.1 & \phn   0.6 & C \\
U42.42$-$0.27 & 42.43 & $-$0.26 & \phn 2.0 & $\phn 2.1 \times  0.5\phn$ & $-$84.6 &   & \phn 64.86 $\pm$ 0.12 & \phn 4.50 $\pm$ 0.12 & \phn 3.67 $\pm$ 0.17 & \phn 8.8 & \phn   2.0 & A \\
C42.57$-$0.14 & 42.56 & $-$0.18 & \phn 1.0 & $\phn 0.6 \times  0.4\phn$ & +45.0 &   & \phn 66.30 $\pm$ 0.05 & \phn 3.37 $\pm$ 0.05 & \phn 2.82 $\pm$ 0.13 & \phn 6.6 & \phn   1.1 & C \\
U43.17$+$0.00 & 43.17 & $+$0.01 & \phn 1.0 & $\phn 0.6 \times  0.4\phn$ & $-$45.0 &   & \phn 11.79 $\pm$ 0.05 & \phn 6.79 $\pm$ 0.05 & \phn 7.58 $\pm$ 0.10 & 10.5 & \phn   6.7 & A \\
U43.18$-$0.52 & 43.18 & $-$0.52 & \phn 1.2 & $\phn 0.7 \times  0.5\phn$ & $-$69.7 &   & \phn 57.55 $\pm$ 0.01 & \phn 7.15 $\pm$ 0.01 & \phn 3.96 $\pm$ 0.03 & 10.5 & \phn   3.7 & A \\
U43.24$-$0.05 & 43.23 & $-$0.04 & \phn 1.5 & $\phn 0.9 \times  0.6\phn$ & $-$64.5 &   & \phn \phn 8.89 $\pm$ 0.41 & \phn 3.83 $\pm$ 0.41 & \phn 4.58 $\pm$ 0.58 & \phn 7.0 & \phn   2.0 & A \\
U43.80$-$0.13 & 43.80 & $-$0.13 & \phn 0.6 & $\phn 0.4 \times  0.2\phn$ & $-$45.0 &   & \phn 43.49 $\pm$ 0.13 & \phn 2.86 $\pm$ 0.13 & \phn 4.74 $\pm$ 0.22 & \phn 6.0 & \phn   1.6 & A \\
U43.89$-$0.78 & 43.89 & $-$0.79 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 54.08 $\pm$ 0.03 & \phn 8.09 $\pm$ 0.03 & \phn 3.86 $\pm$ 0.05 & 15.9 & \phn   5.0 & A \\
U44.26$+$0.10 & 44.30 & $+$0.04 & \phn 2.0 & $\phn 1.2 \times  0.9\phn$ & $-$67.5 &   & \phn 56.49 $\pm$ 0.02 & \phn 5.65 $\pm$ 0.02 & \phn 3.73 $\pm$ 0.04 & \phn 8.9 & \phn   2.6 & B \\
D44.79$-$0.49 & 44.82 & $-$0.44 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 47.58 $\pm$ 0.05 & \phn 3.29 $\pm$ 0.05 & \phn 3.35 $\pm$ 0.11 & \phn 6.5 & \phn   1.3 & C \\
D44.98$-$0.65 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
U45.07$+$0.13 & 45.07 & $+$0.13 & \phn 0.9 & $\phn 0.6 \times  0.3\phn$ & +71.6 &   & \phn 58.41 $\pm$ 0.03 & \phn 5.41 $\pm$ 0.03 & \phn 5.16 $\pm$ 0.08 & \phn 8.7 & \phn   3.4 & A \\
U45.12$+$0.13 & 45.12 & $+$0.13 & \phn 1.2 & $\phn 0.9 \times  0.4\phn$ & +63.4 &   & \phn 58.66 $\pm$ 0.01 & \phn 8.18 $\pm$ 0.01 & \phn 4.76 $\pm$ 0.04 & 11.5 & \phn   5.2 & A \\
U45.45$+$0.06 & 45.45 & $+$0.04 & \phn 2.3 & $\phn 1.5 \times  0.9\phn$ & +10.7 &   & \phn 58.65 $\pm$ 0.02 & \phn 7.37 $\pm$ 0.02 & \phn 6.09 $\pm$ 0.05 & 13.0 & \phn   6.4 & A \\
C45.48$+$0.13 & 45.50 & $+$0.13 & \phn 1.1 & $\phn 0.9 \times  0.3\phn$ & $-$79.1 &   & \phn 61.04 $\pm$ 0.14 & \phn 5.19 $\pm$ 0.14 & \phn 4.56 $\pm$ 0.14 & 14.2 & \phn   3.6 & B \\
U45.82$-$0.29 & 45.83 & $-$0.29 & \phn 1.9 & $\phn 1.3 \times  0.7\phn$ & $-$52.0 &   & \phn 61.04 $\pm$ 0.03 & \phn 5.16 $\pm$ 0.03 & \phn 2.61 $\pm$ 0.08 & \phn 8.4 & \phn   1.6 & B \\
U45.93$-$0.40 & 45.94 & $-$0.40 & \phn 1.1 & $\phn 0.7 \times  0.4\phn$ & $-$59.0 &   & \phn 61.12 $\pm$ 0.02 & \phn 6.34 $\pm$ 0.02 & \phn 3.57 $\pm$ 0.05 & \phn 9.6 & \phn   2.8 & A \\
C46.50$-$0.25 & 46.52 & $-$0.20 & \phn 1.9 & $\phn 1.3 \times  0.7\phn$ & +42.1 &   & \phn 53.45 $\pm$ 0.02 & \phn 3.30 $\pm$ 0.02 & \phn 4.46 $\pm$ 0.04 & \phn 6.7 & \phn   1.7 & B \\
U48.61$+$0.02 & 48.60 & $+$0.01 & \phn 1.3 & $\phn 0.8 \times  0.6\phn$ & +74.9 &   & \phn 18.66 $\pm$ 0.01 & \phn 8.13 $\pm$ 0.01 & \phn 4.54 $\pm$ 0.04 & 11.5 & \phn   5.0 & A \\
U48.63$+$0.23 & 48.60 & $+$0.26 & \phn 2.0 & $\phn 2.1 \times  0.5\phn$ & \phn $-$5.2 &   & \phn 11.56 $\pm$ 0.09 & \phn 2.68 $\pm$ 0.09 & \phn 5.89 $\pm$ 0.15 & \phn 5.8 & \phn   1.8 & B \\
C48.93$-$0.29 & 48.92 & $-$0.27 & \phn 1.5 & $\phn 1.2 \times  0.5\phn$ & $-$74.9 &   & \phn 68.57 $\pm$ 0.03 & \phn 8.67 $\pm$ 0.03 & \phn 4.82 $\pm$ 0.07 & 12.0 & \phn   5.8 & B \\
C49.00$-$0.30 & 49.00 & $-$0.31 & \phn 1.4 & $\phn 0.9 \times  0.5\phn$ & $-$76.7 &   & \phn 66.85 $\pm$ 0.03 & 10.86 $\pm$ 0.03 & \phn 4.42 $\pm$ 0.07 & 14.3 & \phn   7.2 & B \\
C49.06$-$0.26 & 49.11 & $-$0.27 & \phn 2.3 & $\phn 1.6 \times  0.8\phn$ & $-$34.0 &   & \phn 63.18 $\pm$ 0.08 & \phn 4.69 $\pm$ 0.08 & \phn 6.63 $\pm$ 0.15 & \phn 7.9 & \phn   3.7 & B \\
C49.08$-$0.38 & 49.07 & $-$0.35 & \phn 1.2 & $\phn 0.9 \times  0.4\phn$ & +63.4 &   & \phn 65.97 $\pm$ 0.03 & \phn 6.07 $\pm$ 0.03 & \phn 3.10 $\pm$ 0.08 & \phn 9.4 & \phn   2.3 & C \\
U49.21$-$0.35 & 49.24 & $-$0.33 & \phn 2.8 & $\phn 2.6 \times  0.8\phn$ & $-$83.5 &   & \phn 66.83 $\pm$ 0.05 & \phn 5.08 $\pm$ 0.05 & \phn 6.89 $\pm$ 0.10 & \phn 8.4 & \phn   4.2 & A \\
C49.38$-$0.30 & 49.36 & $-$0.30 & \phn 1.2 & $\phn 0.8 \times  0.5\phn$ & +82.2 &   & \phn 51.65 $\pm$ 0.03 & \phn 9.69 $\pm$ 0.03 & \phn 4.02 $\pm$ 0.11 & 13.1 & \phn   5.6 & A \\
C49.41$-$0.19 & 49.40 & $-$0.22 & \phn 1.6 & $\phn 0.9 \times  0.7\phn$ & +25.3 &   & \phn 49.64 $\pm$ 0.03 & 10.78 $\pm$ 0.03 & \phn 4.08 $\pm$ 0.06 & 14.2 & \phn   6.6 & A \\
C49.44$-$0.47 & 49.42 & $-$0.48 & \phn 1.5 & $\phn 0.9 \times  0.7\phn$ & +65.6 &   & \phn 57.50 $\pm$ 0.05 & \phn 7.52 $\pm$ 0.05 & \phn 3.75 $\pm$ 0.10 & 10.9 & \phn   3.7 & B \\
U49.49$-$0.37 & 49.49 & $-$0.38 & \phn 1.8 & $\phn 1.1 \times  0.7\phn$ & \phn +0.0 &   & \phn 60.08 $\pm$ 0.09 & 14.09 $\pm$ 0.09 & \phn 7.88 $\pm$ 0.23 & 17.5 &   19.0 & A \\
C49.58$-$0.38 & 49.58 & $-$0.41 & \phn 1.5 & $\phn 1.1 \times  0.5\phn$ & $-$74.4 &   & \phn 63.09 $\pm$ 0.04 & \phn 5.04 $\pm$ 0.04 & \phn 5.70 $\pm$ 0.11 & \phn 8.3 & \phn   3.4 & B \\
C49.59$-$0.46 & 49.58 & $-$0.41 & \phn 1.5 & $\phn 1.1 \times  0.5\phn$ & $-$74.4 &   & \phn 63.09 $\pm$ 0.04 & \phn 5.02 $\pm$ 0.04 & \phn 5.74 $\pm$ 0.10 & \phn 8.3 & \phn   3.4 & C \\
C49.70$-$0.17 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & D \\
C50.02$-$0.08 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
C50.13$-$0.67 & \nodata & \nodata & \nodata & \nodata & \nodata &   & \phn \nodata & \phn \nodata & \phn \nodata & \nodata & \nodata & E \\
U50.28$-$0.39 & 50.28 & $-$0.40 & \phn 1.0 & $\phn 0.7 \times  0.4\phn$ & $-$45.0 &   & \phn 15.48 $\pm$ 0.03 & \phn 2.61 $\pm$ 0.03 & \phn 3.73 $\pm$ 0.07 & \phn 5.8 & \phn   1.1 & A \\
U50.32$+$0.68 & 50.32 & $+$0.68 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 26.31 $\pm$ 0.02 & \phn 4.59 $\pm$ 0.02 & \phn 3.01 $\pm$ 0.04 & \phn 7.8 & \phn   1.6 & A \\
D50.86$+$0.08 & 50.77 & $+$0.08 & \phn 1.9 & $\phn 1.2 \times  0.7\phn$ & $-$83.9 &   & \phn 43.91 $\pm$ 0.04 & \phn 3.01 $\pm$ 0.04 & \phn 5.08 $\pm$ 0.09 & \phn 6.4 & \phn   1.7 & C \\
C51.06$+$0.16 & 51.06 & $+$0.13 & \phn 1.3 & $\phn 1.0 \times  0.4\phn$ & $-$54.6 &   & \phn 47.34 $\pm$ 0.03 & \phn 3.34 $\pm$ 0.03 & \phn 2.12 $\pm$ 0.08 & \phn 6.5 & \phn   0.8 & C \\
D51.17$-$0.74 & 51.23 & $-$0.81 & \phn 1.1 & $\phn 0.6 \times  0.5\phn$ & +45.0 &   & \phn 45.88 $\pm$ 0.04 & \phn 2.48 $\pm$ 0.04 & \phn 2.93 $\pm$ 0.08 & \phn 5.6 & \phn   0.8 & A \\
C51.36$-$0.00 & 51.38 & $-$0.02 & \phn 2.0 & $\phn 1.7 \times  0.6\phn$ & +27.1 &   & \phn 54.55 $\pm$ 0.02 & \phn 7.61 $\pm$ 0.02 & \phn 4.33 $\pm$ 0.06 & 10.9 & \phn   4.3 & A \\
U52.23$+$0.74 & 52.24 & $+$0.75 & \phn 1.3 & $\phn 1.0 \times  0.4\phn$ & $-$45.0 &   & \phn \phn 4.19 $\pm$ 0.02 & \phn 5.88 $\pm$ 0.02 & \phn 4.53 $\pm$ 0.05 & \phn 9.2 & \phn   3.3 & A \\
D52.26$-$0.52 & 52.31 & $-$0.47 & \phn 2.7 & $\phn 2.0 \times  0.9\phn$ & +67.3 &   & \phn 51.57 $\pm$ 0.14 & \phn 1.47 $\pm$ 0.14 & \phn 2.11 $\pm$ 0.44 & \phn 5.5 & \phn   0.4 & C \\
U52.75$+$0.34 & 52.76 & $+$0.34 & \phn 0.6 & $\phn 0.4 \times  0.2\phn$ & +45.0 &   & \phn 15.26 $\pm$ 0.02 & \phn 2.01 $\pm$ 0.02 & \phn 2.36 $\pm$ 0.05 & \phn 5.1 & \phn   0.5 & A \\
C52.94$-$0.59 & 52.92 & $-$0.62 & \phn 1.4 & $\phn 1.2 \times  0.4\phn$ & +18.7 &   & \phn 47.16 $\pm$ 0.03 & \phn 3.28 $\pm$ 0.03 & \phn 4.03 $\pm$ 0.08 & \phn 6.5 & \phn   1.5 & B \\
U53.18$+$0.16 & 53.18 & $+$0.19 & \phn 1.6 & $\phn 1.0 \times  0.6\phn$ & $-$51.2 &   & \phn \phn 5.28 $\pm$ 0.02 & \phn 3.43 $\pm$ 0.02 & \phn 4.82 $\pm$ 0.05 & \phn 7.4 & \phn   1.9 & A \\
D53.64$+$0.24 & 53.62 & $+$0.23 & \phn 1.4 & $\phn 1.3 \times  0.4\phn$ & $-$21.5 &   & \phn 37.15 $\pm$ 0.02 & \phn 4.50 $\pm$ 0.02 & \phn 3.61 $\pm$ 0.05 & \phn 7.7 & \phn   1.9 & B \\
U54.10$-$0.06 & 54.12 & $-$0.07 & \phn 3.1 & $\phn 2.0 \times  1.2\phn$ & \phn $-$4.1 &   & \phn 40.33 $\pm$ 0.05 & \phn 7.71 $\pm$ 0.05 & \phn 4.09 $\pm$ 0.09 & 11.1 & \phn   4.2 & A \\


==> table3.txt <==
All & 253 &   2.98 $\pm$   2.41 &  4.77 $\pm$ 2.32 &   4.19 $\pm$  1.42 &   1.9
 $\pm$  1.3 &  12.1 $\pm$  4.8 &   3.1 $\pm$  2.6 \\
UC & 111 &   3.03 $\pm$   2.61 &  5.21 $\pm$ 2.40 &   4.43 $\pm$  1.38 &   1.7
 $\pm$  1.1 &  12.2 $\pm$  5.0 &   3.5 $\pm$  2.8 \\
Compact & \phn95 &   3.01 $\pm$   2.37 &  4.96 $\pm$ 2.36 &   4.23 $\pm$  1.40
 &   2.2 $\pm$  1.6 &  13.3 $\pm$  4.7 &   3.3 $\pm$  2.6 \\
Diffuse & \phn47 &   2.81 $\pm$   2.01 &  3.32 $\pm$ 1.29 &   3.56 $\pm$  1.37
 &   1.9 $\pm$  1.0 & \phn  9.3 $\pm$  3.0 &   1.6 $\pm$  1.0 \\
A & 112 &   2.65 $\pm$   2.06 &  5.63 $\pm$ 2.51 &   4.52 $\pm$  1.26 &   1.7
 $\pm$  0.8 &  12.8 $\pm$  5.1 &   4.0 $\pm$  3.0 \\
B & \phn 75 &   3.00 $\pm$   2.37 &  4.62 $\pm$ 2.06 &   4.05 $\pm$  1.31 & 
  2.1 $\pm$  1.5 &  12.1 $\pm$  4.4 &   2.8 $\pm$  2.0 \\
C & \phn 66 &   3.53 $\pm$   2.90 &  3.46 $\pm$ 1.51 &   3.80 $\pm$  1.66 & 
  2.2 $\pm$  1.7 &  11.0 $\pm$  4.4 &   1.9 $\pm$  1.9 \\

